Dynamic Fee for Reducing Impermanent Loss in Decentralized Exchanges

Decentralized exchanges (DEXs) are crucial to decentralized finance (DeFi) as they enable trading without intermediaries. However, they face challenges like impermanent loss (IL), where liquidity providers (LPs) see their assets' value change unfavorably within a liquidity pool compared to outside it. To tackle these issues, we propose dynamic fee mechanisms over traditional fixed-fee structures used in automated market makers (AMM). Our solution includes asymmetric fees via block-adaptive, deal-adaptive, and the "ideal but unattainable" oracle-based fee algorithm, utilizing all data available to arbitrageurs to mitigate IL. We developed a simulation-based framework to compare these fee algorithms systematically. This framework replicates trading on a DEX, considering both informed and uninformed users and a psychological relative loss factor. Results show that adaptive algorithms outperform fixed-fee baselines in reducing IL while maintaining trading activity among uninformed users. Additionally, insights from oracle-based performance underscore the potential of dynamic fee strategies to lower IL, boost LP profitability, and enhance overall market efficiency.

==> data/Filtered_Hourly_Data.csv <==
date,FX,DA,BA,OB
2024-11-15,137836.9520413602,136895.72670934626,136388.7046669984,112137.2230055905
2024-11-16,137986.21528457355,137065.190611037,136556.57005145907,112249.54750056929
2024-11-16,138131.2072697272,137179.9741073531,136619.32042133796,112359.0598025263
2024-11-16,138203.75708217075,137283.1254968382,136690.46147600294,112412.68452918192
2024-11-16,138253.66311478915,137324.7443695333,136741.58169090163,112420.62711746123
2024-11-16,138299.06369886562,137360.03458977066,136767.79227165534,112430.18060885092
2024-11-16,138345.0516210689,137402.79527555668,136796.6334982047,112455.29298881751
2024-11-16,138373.7490259017,137447.69665373795,136821.72892753067,112459.886199333
2024-11-16,139894.82739295386,138827.52662234986,138244.65121825488,113430.11335679512
2024-11-16,140855.68947063945,139651.87793118798,139070.5636948608,114239.27146506416
2024-11-16,141092.33394849583,139960.9759398062,139297.19293516953,114512.31323285584
2024-11-16,141229.89862666815,140127.02781861724,139460.1771876524,114632.10338272908
2024-11-16,141302.4610858014,140183.9551505107,139495.5599086495,114683.9502393494
2024-11-16,141393.2904109209,140296.3100930021,139608.64056984542,114807.6896713916
2024-11-16,141603.38450955658,140567.49117850023,139816.61550826658,115034.06165191134
2024-11-16,141674.8230021963,140625.18621745132,139859.60652125516,115066.62362243712
2024-11-16,141806.19347179137,140722.44183541342,139957.3431670775,115158.06057581586
2024-11-16,141916.9955778285,140826.9595378753,140075.8326419336,115293.6391013259
2024-11-16,141929.48874484716,140838.7763819739,140081.59775089048,115313.15041380114
2024-11-16,141945.63817947177,140860.6995536017,140106.17953783722,115324.66803304551
2024-11-16,141955.6576700857,140860.6995536017,140108.2496499002,115324.66803304551
2024-11-16,142030.34591624548,140924.78156421724,140168.75551662815,115363.45648303136
2024-11-16,142044.49271301008,140985.57665693507,140226.24818552675,115381.27233335056
2024-11-16,142044.49271301008,140986.42727709402,140226.46542601063,115381.27233335056
2024-11-16,142064.4224426641,141005.5586136412,140252.80892636077,115434.10133594571
2024-11-17,142129.23882600135,141084.78242712974,140300.334357755,115461.88516428832
2024-11-17,142240.13779847193,141189.0662441575,140384.1073070566,115563.91757833817
2024-11-17,142356.69129062188,141293.82592183707,140496.78766129416,115653.96295737858
2024-11-17,142465.93694353153,141417.04121152338,140641.89478782963,115710.2076929547
2024-11-17,142501.55848730882,141424.65496533955,140679.05653086564,115715.86301527102
2024-11-17,142516.89769140232,141441.96037736165,140712.8588973411,115739.63051920316
2024-11-17,142520.21212701738,141444.36520125583,140721.03880571327,115744.12907177446
2024-11-17,142533.2400595461,141475.55539728262,140739.22162811816,115765.84056775956
2024-11-17,142564.0046134933,141520.00188511622,140771.9225902697,115797.58910715477
2024-11-17,142790.27070806548,141806.04102528802,141007.8462808656,115961.7398160274
2024-11-17,142826.28480045462,141840.1094737529,141055.1427219021,116015.88454459763
2024-11-17,142848.95094678373,141896.15811895582,141108.12501375648,116049.31621604794
2024-11-17,142947.65060280156,142003.5590061154,141180.66128985575,116099.30365759312
2024-11-17,143062.6824168503,142097.80985373777,141268.6866837261,116169.85868797723
2024-11-17,143064.6237285957,142108.32627225525,141268.91694874663,116169.85868797723
2024-11-17,143198.92180867415,142285.29540350655,141435.16510681334,116326.48279323218
2024-11-17,143882.1171236347,143007.04839420234,142161.0353865622,116795.55161123026
2024-11-17,144009.0467756899,143152.36577680605,142251.8198533852,116849.04784035012
2024-11-17,144328.1227060176,143509.44027134683,142569.1933213556,117075.9925315409
2024-11-17,144485.18085127245,143665.01964759693,142684.75412356653,117213.03558455472
2024-11-17,144667.60245195264,143845.08411499247,142876.6737064975,117409.73242371956
2024-11-17,145342.58409275048,144471.84886553764,143583.75736391428,118068.07129584903
2024-11-17,145796.16390724308,144911.45525953785,143925.8519599444,118353.21213286612
2024-11-17,145906.58926677593,145009.71099581837,144011.3262915595,118396.34162722288
2024-11-18,146093.6929728741,145218.4114656632,144205.959386344,118538.52643157296
2024-11-18,146407.8564883818,145485.72474887833,144433.4346760808,118710.20561117736
2024-11-18,146756.62358632794,145834.57946049015,144772.74111071072,118996.65614052815
2024-11-18,146929.96017744252,146020.0051394346,145043.2964727637,119104.00221122272
2024-11-18,146961.19192478797,146056.95494595892,145066.5565987957,119109.20166052498
2024-11-18,147040.06931558572,146109.27427733297,145109.48125843494,119121.9780562974
2024-11-18,147458.26705391367,146475.18934162747,145596.97305420882,119481.35779310604
2024-11-18,147623.87060660517,146656.55381662765,145812.68138078126,119559.7520788752
2024-11-18,147646.10649596885,146679.0521157222,145826.07167813322,119577.33148697182
2024-11-18,147854.592285203,146858.15140246035,146004.5625410987,119703.00713670206
2024-11-18,148125.18138027182,147059.41987382577,146212.82535135286,119810.86114928298
2024-11-18,148125.80770235043,147064.2448398254,146215.23995122028,119810.86114928298
2024-11-18,148227.27246472356,147158.33159391236,146304.65149588493,119900.1344067574
2024-11-18,148290.5431979309,147261.8466408115,146366.04439352878,119973.355094616
2024-11-18,148303.35839138605,147271.2035647401,146372.1561264966,119995.15334709627
2024-11-18,148352.7064012375,147379.35469556507,146498.90856947427,120025.99866486616
2024-11-18,148352.7064012375,147379.35469556507,146498.90856947427,120025.99866486616
2024-11-18,148458.66062038252,147562.85935717466,146687.13273563792,120171.12570473576
2024-11-18,148460.6636031832,147563.26275580595,146693.36582762818,120171.12570473576
2024-11-18,148488.9912957137,147585.85052049725,146710.2591450825,120200.35211530734
2024-11-18,148500.8236186487,147590.19394721594,146756.41947726058,120209.51982391528
2024-11-18,148527.5413910345,147609.58590742864,146776.61633161828,120210.86685824288
2024-11-18,148554.78078708454,147630.2360019645,146807.3890571,120254.48646156436
2024-11-18,148578.98176355072,147669.52961396138,146860.11749298737,120266.96502683545
2024-11-19,148659.31165221013,147797.57531542817,146931.2144994677,120335.45794921705
2024-11-19,148722.3096145699,147865.2619314487,147011.25961817475,120352.1104961168
2024-11-19,148757.12888562187,147895.71842533397,147057.05402993097,120403.29698912815
2024-11-19,148797.38759066322,147945.317303453,147109.26689988043,120421.30091354564
2024-11-19,148820.41715711675,147965.4319428288,147112.58680726547,120435.00129397408
2024-11-19,149244.25619898504,148318.95504052867,147476.8982649059,120619.24504358534
2024-11-19,149356.32341162377,148484.34930475685,147618.5184460525,120701.7850206643
2024-11-19,149480.36700494232,148587.54721218796,147701.21073840273,120850.12375486922
2024-11-19,149546.2161823401,148652.50935716412,147755.02711725535,120891.8982175194
2024-11-19,149645.93305597163,148694.67916091115,147832.17943773937,120983.31418255492
2024-11-19,149687.30439824588,148753.20743901996,147864.63580535073,120994.5479526868
2024-11-19,149711.87756884788,148755.869787584,147867.35459955584,120999.50690475188
2024-11-19,149724.99854197406,148758.47618501628,147873.43321520954,120999.50690475188
2024-11-19,149772.33192077195,148788.61579599112,147904.79236457212,121020.54887013878
2024-11-19,150797.94687687044,149752.06839679013,148881.59817379253,121908.85762199498
2024-11-19,150797.94687687044,149752.06839679013,148882.6023531432,121909.41274430552
2024-11-19,150827.9608927824,149765.91738525478,148889.33716766367,121913.60134981266
2024-11-19,151095.87644701794,150070.47672893386,149096.88224766537,122165.79997938742
2024-11-19,151115.95401783948,150091.03370394872,149137.07865566143,122186.64574282018
2024-11-19,151291.8941726573,150283.87901280716,149329.85452704708,122314.0486866202
2024-11-19,151368.10381115062,150366.63890751827,149417.89785995582,122370.97989943874
2024-11-19,151410.6510788565,150439.45853815254,149456.0088636949,122433.28512349309
2024-11-19,151428.68504042266,150451.11697073418,149461.81703955747,122433.28512349309
2024-11-19,151451.3971889113,150472.3724037779,149470.1932751949,122475.88217397046
2024-11-20,151488.9001066117,150539.6009705471,149496.97687756692,122482.5866912693
2024-11-20,151493.32103993918,150555.201029825,149502.62569477237,122492.3251721314
2024-11-20,151538.99711184908,150587.89572376513,149531.06464179952,122529.3262272912
2024-11-20,151538.99711184908,150613.73138467822,149562.30122796545,122529.3262272912
2024-11-20,151637.77605695077,150701.36435974884,149633.33145822526,122629.00257794483
2024-11-20,151640.2049604138,150720.2105135802,149638.57128338376,122655.50462130984
2024-11-20,151640.2049604138,150752.58668052085,149657.7402983657,122674.02829920044
2024-11-20,151646.58140391076,150752.58668052085,149659.84647722612,122675.9971255225
2024-11-20,151654.43377187365,150752.58668052085,149659.84647722612,122675.9971255225
2024-11-20,151667.81186183833,150763.98894571833,149664.48118128776,122687.2732812586
2024-11-20,151667.81186183833,150770.2106477643,149671.30301288373,122687.2732812586
2024-11-20,151672.3627172307,150791.72475530708,149677.68495621727,122687.2732812586
2024-11-20,151692.4904092041,150814.25033600396,149697.25756831284,122687.2732812586
2024-11-20,151715.48666652213,150843.52616072752,149714.01943433145,122687.2732812586
2024-11-20,151736.3580732938,150872.0952431535,149737.11820333698,122691.00900804596
2024-11-20,151771.44650447476,150909.05796487114,149774.56315490804,122691.03988819724
2024-11-20,151810.54249051242,150946.6889943946,149786.66776373112,122691.03988819724
2024-11-20,151915.25775844496,151079.57915980078,149914.32452969512,122798.01965499562
2024-11-20,151988.43485012863,151173.5712719736,150055.10003492242,122899.3787083092
2024-11-20,152179.04061517978,151377.45985002033,150248.73770901753,123021.91217919697
2024-11-20,152203.66281019757,151427.99202412518,150290.18944168193,123052.03211615048
2024-11-20,152230.6078651271,151430.64398290837,150293.18758810902,123054.30805686551
2024-11-20,152257.01337526506,151451.22383376223,150313.4809176901,123060.78302396914
2024-11-20,152257.01337526506,151451.22383376223,150320.00952951895,123060.78302396914
2024-11-21,152263.34688065998,151484.01814490955,150323.5263561747,123060.78302396914
2024-11-21,152296.08775487798,151520.7118505939,150377.53616571557,123063.89958108554
2024-11-21,152301.081622006,151524.8531965838,150394.54953081612,123063.89958108554
2024-11-21,152450.74630270965,151661.2434195571,150523.33791178503,123161.78653945892
2024-11-21,152467.90147439047,151670.47607475246,150524.2230229079,123165.11766644902
2024-11-21,152553.6552725313,151791.69585195836,150740.07618562214,123264.41673247458
2024-11-21,152586.83346211593,151832.06184169312,150768.21918163862,123285.2495588054
2024-11-21,152588.1332873033,151854.82800359133,150799.78169448854,123285.2495588054
2024-11-21,152589.01827858196,151854.82800359133,150799.78169448854,123293.77344867552
2024-11-21,152604.75586125665,151855.28448474722,150799.78169448854,123293.77344867552
2024-11-21,152606.8235658936,151895.59553108193,150830.1479103973,123340.54612783564
2024-11-21,152613.30447034093,151931.47506434418,150856.6899619525,123342.45195670608
2024-11-21,152618.0067036277,151932.7026124696,150856.6899619525,123344.36087194984
2024-11-21,152988.61039055864,152253.67516369416,151126.56380751397,123614.57135469814
2024-11-21,153061.35240096552,152393.49455952068,151249.01909238592,123703.43924357224
2024-11-21,153540.15803042368,152860.66413052604,151673.43029506758,124164.50950184962
2024-11-21,153561.41245493657,152862.9077422921,151687.0509020174,124166.78321789966
2024-11-21,153621.6942299855,152877.96893846075,151740.04714128573,124191.94071769148
2024-11-21,153622.77416357878,152877.96893846075,151740.04714128573,124191.94071769148
2024-11-21,153670.2542860938,152910.49707450025,151756.10373024506,124232.13214242176
2024-11-21,153685.33846674528,152915.19176923594,151761.34388079247,124232.13214242176
2024-11-21,153717.61206663915,152929.32887996978,151783.86503730892,124235.38238377916
2024-11-21,153732.2949589927,152929.32887996978,151786.50320422192,124235.38238377916
2024-11-21,153812.0746729499,152981.49098347803,151808.92849373992,124246.35086277184
2024-11-22,153824.2497788163,153005.65244035792,151828.92379778338,124260.12178970686
2024-11-22,153834.14683019914,153043.934681592,151866.44161880502,124262.9206206901
2024-11-22,153849.61388840486,153057.3573551086,151875.91055704773,124266.89902663906
2024-11-22,154381.5133394573,153594.57236109138,152363.43826914235,124615.65501939302
2024-11-22,154446.19578196207,153703.2865914712,152424.44064862048,124700.28361505536
2024-11-22,154514.5416186078,153758.77931811492,152534.15319888492,124724.8079892972
2024-11-22,154514.5416186078,153758.77931811492,152536.55095711892,124724.8079892972
2024-11-22,154514.5416186078,153759.55979831814,152563.62040838238,124724.8079892972
2024-11-22,154546.39820144096,153775.88265493157,152581.66981433146,124740.99175049888
2024-11-22,154569.59779949376,153828.66022661058,152599.44519019852,124753.21334366073
2024-11-22,154569.59779949376,153828.9520039082,152599.78767635612,124759.9780212709
2024-11-22,154674.98584567136,153935.27095577514,152726.01791110542,124884.4226805188
2024-11-22,154727.63377585262,153948.3457485666,152804.95456107677,124964.0488888961
2024-11-22,154808.23841891874,154069.8599521791,152929.35545868034,125045.19566016718
2024-11-22,155673.86276140556,154904.05682056202,153733.97037987213,125736.0356604363
2024-11-22,155745.0031655512,154921.45280428603,153787.73615678935,125750.5375391858
2024-11-22,155847.20665965747,155015.64357905934,153884.7865528284,125827.8226908924
2024-11-22,155877.9991633715,155055.861136762,153909.56185990432,125840.14730938373
2024-11-22,155918.48015092482,155084.92791399034,153919.1810171627,125851.45557388185
2024-11-22,155980.79849562445,155215.36910882255,153999.63197354504,125888.6853740727
2024-11-22,155980.79849562445,155226.75473969357,154006.0217498562,125888.6853740727
2024-11-22,156017.84603959593,155254.83446159356,154018.72754055262,125925.16986366874
2024-11-22,156081.8485522469,155262.17543819846,154026.49073119173,125961.9118745594
2024-11-22,156217.6243539436,155319.89172289925,154078.6773499667,125985.7066393447
2024-11-23,156272.97825808934,155339.51069343425,154104.43700949202,125988.99206181742
2024-11-23,156516.8318875283,155606.6290328321,154358.0114592328,126166.01182999335
2024-11-23,156547.78824073763,155632.78934950384,154406.06347658375,126187.0447837048
2024-11-23,162159.86288421453,161171.7247074967,159708.3524985625,131168.21731512458
2024-11-23,164696.7666584825,163732.36869491733,162085.45637722415,133342.18952652332
2024-11-23,167248.45799131214,166314.5121813652,164669.46878928324,135042.67548008054
2024-11-23,167426.5046361797,166458.75688860152,164725.98260010697,135131.1683441593
2024-11-23,167619.72883685734,166596.57363816575,164867.19576755844,135254.2792420948
2024-11-23,167715.69981845142,166620.5927968467,164921.23795831852,135336.70580727523
2024-11-23,167984.1893869271,166952.14884868282,165202.6682316246,135559.4974099392
2024-11-23,168175.42178826052,167099.59049234417,165308.6093384812,135677.97325108634
2024-11-23,168542.85861838848,167471.5498986293,165663.11525494175,135924.89878115847
2024-11-23,168791.91775836985,167779.0909780992,165896.0153246894,136145.66687647605
2024-11-23,169191.89681613503,168086.93633902995,166235.68990766173,136377.77065356495
2024-11-23,169552.17433406535,168424.45545360472,166598.81460999657,136695.28856283097
2024-11-23,169685.69401218797,168559.71323657583,166804.73063048,136832.6241718122
2024-11-23,169802.02222086032,168669.68053547543,166938.47319002813,136964.62291788193
2024-11-23,171526.1887812043,170324.89816581816,168636.6152042821,138604.13677750237
2024-11-23,171776.38728447392,170550.5383685482,168799.12395924536,138710.91974404652
2024-11-23,171785.0898145181,170573.98189722974,168823.8439250902,138710.91974404652
2024-11-23,171794.89522357995,170591.97348075127,168837.02277379323,138713.85050823045
2024-11-23,172079.2656407631,170936.3701695549,169183.3853757025,138953.63152922422
2024-11-23,172114.6736787959,170980.76225040975,169255.2892773405,138978.90607425806
2024-11-23,172159.15357587548,171026.20733778155,169286.12095242715,139028.98089549833
2024-11-24,172170.41351134237,171026.20733778155,169306.49454089714,139028.98089549833
2024-11-24,172295.47748147143,171100.1186459222,169371.48630408105,139138.0141863818
2024-11-24,175227.23966961633,174248.99800367217,172397.75193343818,141789.11574053974
2024-11-24,175525.8130717378,174642.95241789226,172767.0285649658,142012.4528530363
2024-11-24,175575.79382312874,174713.16677202014,172821.0808520713,142038.6146205967
2024-11-24,175709.14546948968,174793.17055950512,172880.75621859706,142103.7605991399
2024-11-24,175790.81955220515,174834.83330388003,172913.95971291873,142107.04860480488
2024-11-24,175826.08651419336,174841.17681035082,172917.53277486918,142107.04860480488
2024-11-24,175844.18136400444,174846.08691277495,172923.6344902813,142107.04860480488
2024-11-24,175930.39671676324,174945.33173839952,173029.9446702923,142181.1632797821
2024-11-24,175977.54979008285,174976.72163509604,173044.8515024837,142195.74666468738
2024-11-24,176035.22704605063,175008.9324879796,173076.90288773485,142262.17405756592
2024-11-24,176158.89383351052,175199.4710828894,173262.1960924712,142375.2599905111
2024-11-24,176678.57529585686,175734.81355598275,173769.27233062923,142830.4244858608
2024-11-24,176744.1067954463,175775.1462256873,173795.17853615436,142885.63233243042
2024-11-24,176767.50879573025,175806.18881907218,173834.14176115778,142906.6795628922
2024-11-24,176811.02293215017,175849.9955892456,173897.1036189693,142980.0153784594
2024-11-24,176934.8515085637,176013.20905348542,174051.31442521725,143097.7877846144
2024-11-24,176949.53378759013,176082.60108608665,174108.9020251755,143111.57980544653
2024-11-24,176971.62622247028,176095.38039521952,174131.7842030988,143120.57436097536
2024-11-24,176994.1927116712,176095.38039521952,174131.7842030988,143120.57436097536
2024-11-24,177003.79709805682,176096.71672556666,174135.78018174108,143120.57436097536
2024-11-24,177009.9099817735,176102.95448217643,174141.1594009877,143136.32307901484
2024-11-24,177041.02047845695,176157.57180517307,174188.38738251664,143183.327889522
2024-11-25,177079.25341142836,176217.1919202822,174258.02434240968,143240.2090063667
2024-11-25,177145.96115068597,176282.19206056104,174316.73795786384,143281.7828154386
2024-11-25,177235.85094173657,176348.60258550948,174386.8880584516,143333.16919590262
2024-11-25,177241.665521191,176354.44450645626,174390.08460166966,143345.1584394261
2024-11-25,177241.665521191,176354.44450645626,174390.08460166966,143345.1584394261
2024-11-25,177250.2958164434,176355.23149927112,174390.08460166966,143345.1584394261
2024-11-25,177259.70476337892,176370.8617858414,174407.9722374793,143345.1584394261
2024-11-25,177283.27688843975,176420.1576447314,174425.9576221618,143345.72073798606
2024-11-25,177313.6452231129,176457.8509325593,174474.31413016174,143362.03199979832
2024-11-25,177313.6452231129,176475.32199597565,174488.46275615602,143363.7305141236
2024-11-25,177354.00122300236,176539.1092139051,174546.96417587914,143426.32555282605
2024-11-25,177641.3621002383,176859.43435047468,174822.905899739,143659.67109371538
2024-11-25,177760.9433800822,177011.52515332407,174975.23824026168,143759.46691626625
2024-11-25,177806.0070438298,177075.5977545469,175014.94043189145,143810.7608413056
2024-11-25,177870.56895384745,177104.1331599665,175057.56459014482,143835.04390574203
2024-11-25,177912.19521267444,177139.9475304213,175069.01403875227,143875.31962246966
2024-11-25,177996.05686360525,177259.37439430275,175207.62985230298,143950.03002024663
2024-11-25,178118.58690486764,177411.0107177081,175329.1669260878,144028.26448194098
2024-11-25,178230.02439196885,177537.8483291614,175480.6651969005,144124.86315735747
2024-11-25,178297.21932789445,177581.39315268223,175522.19436499666,144160.54711261071
2024-11-25,178310.89733428767,177593.90170657553,175528.54807452566,144160.54711261071
2024-11-25,178324.4932842032,177622.99482181022,175548.16284319764,144183.56135772337
2024-11-25,178365.1486433896,177643.6822933139,175586.54196551797,144201.35754388786
2024-11-25,178515.33728572255,177764.30305067904,175685.36303213498,144303.07518018156
2024-11-26,178549.69692664812,177798.2930502,175715.97078941838,144324.32499922457
2024-11-26,178629.13457625185,177874.2508091497,175779.46842485183,144409.07844103556
2024-11-26,178641.0364105439,177881.75098074,175783.24015595234,144432.267824805
2024-11-26,178658.47499196904,177909.7525228819,175812.16651014282,144451.89495336544
2024-11-26,178661.5735814124,177909.7525228819,175813.85458203813,144451.89495336544
2024-11-26,178663.8417173255,177945.11522754864,175839.8643147094,144451.89495336544
2024-11-26,178692.5584797057,177949.52219602175,175845.15009629767,144454.52608786267
2024-11-26,178705.92276742018,177961.37973134423,175855.70473377977,144456.9492737084
2024-11-26,178782.16966916167,178018.10742435465,175917.99590288432,144494.75166045644
2024-11-26,178826.66949847218,178071.9420689445,175956.59545449715,144528.9486898821
2024-11-26,178890.69317994165,178091.71062378032,175981.85105658555,144545.83420528832
2024-11-26,178909.13136392282,178110.3606862604,175997.86928964587,144546.00456510007
2024-11-26,179144.8371101621,178371.92914659882,176219.8685009828,144679.8465241422
2024-11-26,179202.39737128103,178430.66454761685,176252.53652349362,144703.34736721887
2024-11-26,179221.85563935226,178481.82330586115,176283.00948984092,144721.52455972417
2024-11-26,179236.90532274233,178485.77798904743,176284.0849877001,144731.4302168391
2024-11-26,179264.17596897963,178496.22131884983,176291.7100080517,144749.98412467787
2024-11-26,179293.02169079168,178550.52776280086,176308.8251880913,144765.05824363214
2024-11-26,179294.6994774213,178556.56044660677,176315.03937327774,144765.05824363214
2024-11-26,179311.0946037934,178575.36613580826,176357.56159430675,144778.48392480408
2024-11-26,179313.5304941398,178580.76299593493,176363.76968807433,144781.5431017151
2024-11-26,179315.35668959294,178590.99953895248,176372.87124300085,144797.48454829984
2024-11-26,179320.75847093604,178591.84268264697,176376.78332452328,144797.48454829984
2024-11-26,179320.75847093604,178591.84268264697,176377.64605399116,144797.48454829984
2024-11-27,179320.75847093604,178591.84268264697,176377.64605399116,144809.8617570043
2024-11-27,179337.46579761873,178602.29389339255,176403.50851192905,144825.6182974337
2024-11-27,179351.6806971822,178619.65768190735,176406.67367569648,144830.84325577476
2024-11-27,179354.23960452524,178623.45676660803,176406.67367569648,144830.84325577476
2024-11-27,179369.96606316016,178625.57005310044,176419.24318385875,144841.72512631438
2024-11-27,179420.31182345087,178688.65383964655,176483.6052783242,144906.59433678395
2024-11-27,179441.40436607145,178701.73521386346,176487.83366949786,144907.89074453065
2024-11-27,179441.40436607145,178709.28654049087,176490.61850683985,144907.89074453065
2024-11-27,179460.57940152162,178734.7593185367,176500.40862729048,144915.481323134
2024-11-27,179462.04526270044,178738.73533093338,176521.99355135308,144916.5003219145
2024-11-27,179462.04526270044,178738.73533093338,176521.99355135308,144928.45990902872
2024-11-27,179472.14556037635,178765.5540072668,176549.3624397514,144938.7996828749
2024-11-27,179501.2693052273,178778.5800358646,176564.87610807767,144943.8857092907
2024-11-27,179575.18604339287,178851.8857989752,176638.03624734472,145044.10551447995
2024-11-27,179642.9909656488,178887.82133534766,176688.10276899204,145044.10551447995
2024-11-27,179664.07432728444,178922.6180069994,176713.333478665,145076.1834568588
2024-11-27,179747.49500114686,178968.2743111316,176771.02114326175,145079.86646220586
2024-11-27,179791.56860716277,178994.26420366482,176807.701627349,145084.81057360684
2024-11-27,179801.82512318925,178995.66140967305,176808.81565867458,145087.37597261416
2024-11-27,179835.1299179872,179027.4115070193,176835.4194794597,145106.9668532687
2024-11-27,179893.3788995938,179056.92802497593,176900.147125795,145148.0209946309
2024-11-27,179905.83495415072,179058.70915576484,176905.65755222412,145148.3097007571
2024-11-27,179974.45872289894,179115.75109061704,176974.56909964353,145203.34274115867
2024-11-27,180156.0452447815,179254.5282287628,177147.4008339486,145307.46941984232
2024-11-28,180226.23708924613,179334.45029977837,177191.79106592818,145383.5659254686
2024-11-28,180508.2638637387,179610.21823276833,177493.81725641573,145714.35855758737
2024-11-28,180594.7958815721,179683.71821006824,177607.16908519116,145736.72178513522
2024-11-28,180848.1822503623,179945.39210318838,177883.10950615487,146049.0941292804
2024-11-28,180851.8207677784,179956.0710094161,177915.37205111288,146049.0941292804
2024-11-28,180864.80463690456,179963.64348623162,177919.79166880183,146055.24251926778
2024-11-28,180882.1618208493,179963.91767098656,177931.5175238802,146055.24251926778
2024-11-28,180906.18915336943,179972.84807240838,177931.5175238802,146055.95147047087
2024-11-28,180925.3819330856,180020.58186438645,177949.48346357053,146114.33691441754
2024-11-28,180939.03714950723,180029.61928755598,177979.5025878412,146120.8149771197
2024-11-28,180939.78499738564,180038.96085679508,177979.5025878412,146124.55760491523
2024-11-28,180972.16743593427,180064.0300513707,177985.07628370728,146137.36160270352
2024-11-28,180992.6639950195,180065.30837691476,177990.62913402682,146142.62933807887
2024-11-28,181022.68289246084,180099.95781911333,178011.31243761993,146142.62933807887
2024-11-28,181069.75391143328,180150.478288636,178074.7391955867,146186.10571718056
2024-11-28,181080.38268573457,180175.5952572098,178096.57496501788,146204.04385151924
2024-11-28,181099.3703993933,180192.9135870101,178113.92043338352,146204.04385151924
2024-11-28,181123.55559651493,180201.1146730244,178116.56496536935,146205.06393771127
2024-11-28,181128.84242875164,180205.2107721072,178119.1555056459,146205.06393771127
2024-11-28,181128.84242875164,180205.2107721072,178123.14014939353,146205.06393771127
2024-11-28,181131.82410845617,180205.2107721072,178123.14014939353,146205.06393771127
2024-11-28,181131.82410845617,180208.64334714116,178126.24388654385,146205.06393771127
2024-11-28,181139.77314636976,180212.73757354612,178128.5410765596,146205.06393771127
2024-11-28,181139.77314636976,180212.73757354612,178128.63860014576,146205.06393771127
2024-11-29,181139.77314636976,180228.9191887443,178131.42124423292,146205.06393771127
2024-11-29,181148.0818054816,180228.9191887443,178131.42124423292,146205.88910509396
2024-11-29,181174.29871111715,180265.82454593608,178162.72233365395,146238.2900663063
2024-11-29,181220.0990707567,180297.59416182223,178182.9305927898,146300.0298502981
2024-11-29,181220.0990707567,180297.59416182223,178182.9305927898,146300.0298502981
2024-11-29,181220.0990707567,180297.80850742536,178184.15349160292,146300.0298502981
2024-11-29,181230.17435546152,180321.11303795013,178215.63048154704,146301.2620584715
2024-11-29,181240.29321825432,180360.0171047245,178225.47049044116,146323.3436795543
2024-11-29,181368.2355851883,180512.9382683235,178429.34909836255,146449.99010011222
2024-11-29,181378.5773870072,180532.33751534772,178457.77386710688,146449.99010011222
2024-11-29,181379.5675595445,180536.3366524596,178458.97277668002,146453.56066212105
2024-11-29,181480.4922569292,180631.02715727533,178556.7529026137,146511.5694105302
2024-11-29,181540.8628451144,180668.94862258612,178600.22874814572,146568.58291788644
2024-11-29,181547.52453405023,180668.94862258612,178618.97671882506,146568.58291788644
2024-11-29,181620.8320902303,180754.67036779333,178676.4247600641,146610.4028181908
2024-11-29,181623.7922310803,180770.13305971376,178695.22098748136,146613.33528148016
2024-11-29,181633.83967065267,180781.1678100707,178703.47917101855,146624.55585414704
2024-11-29,181677.2407445067,180816.8126678508,178757.13617700545,146632.5582844674
2024-11-29,181693.1741780346,180816.8126678508,178771.07786775095,146632.5582844674
2024-11-29,181706.04891165844,180821.556046788,178781.9047195266,146683.8613417113
2024-11-29,181726.6824796269,180850.24212674084,178796.1134584476,146698.8590470476
2024-11-29,181734.3299222132,180850.24212674084,178796.1134584476,146698.8590470476
2024-11-29,181734.3299222132,180852.82096276604,178799.9268203111,146698.8590470476
2024-11-29,181740.9680155295,180863.57275227932,178806.5777724767,146698.8590470476
2024-11-30,181753.39059560347,180863.57275227932,178808.3877115424,146720.09811727292
2024-11-30,181784.5430330469,180910.7586024301,178851.14720873145,146766.97598192675
2024-11-30,181843.1840470599,180945.15785538172,178906.6425068029,146800.23292939545
2024-11-30,181887.7398566384,180992.983690377,178945.64609832183,146835.48608687267
2024-11-30,181910.52309872088,181051.43636593697,178966.62086908348,146847.80999139562
2024-11-30,181927.30893248823,181075.1044949131,178997.31187409628,146872.60948930177
2024-11-30,181971.16447185664,181117.78892564893,179019.8428907947,146922.75410205638
2024-11-30,182017.4530062059,181209.1794831832,179111.0773045547,146990.29823211886
2024-11-30,182970.5184463215,182160.0655583743,179958.36965696746,147734.73702368452
2024-11-30,183197.1058748192,182372.93581980508,180137.55054699114,147913.05803253618
2024-11-30,183414.43195766,182628.42946158204,180227.96002449072,148018.39461545297
2024-11-30,183885.20076532272,183091.0196473422,180638.61012217408,148359.5011862492


==> data/f_factor.csv <==
,fee,profit_avg,std_orig,std_10,std_upper_bound,std_down_bound,std_upper_bound_10,std_down_bound_10
0,0.0,-66.66666666568314,9.840590564635931e-13,9.840590564635932e-12,-66.66666666568216,-66.66666666568412,-66.6666666656733,-66.66666666569297
1,0.001001001001001001,-65.92526690508025,1.1654464060484315e-12,1.1654464060484314e-11,-65.92526690507908,-65.92526690508141,-65.9252669050686,-65.9252669050919
2,0.002002002002002002,-65.18403202439303,5.163229843674344e-13,5.163229843674344e-12,-65.18403202439252,-65.18403202439355,-65.18403202438788,-65.18403202439819
3,0.003003003003003003,-64.44296197554002,8.910774340620264e-13,8.910774340620264e-12,-64.44296197553912,-64.44296197554091,-64.4429619755311,-64.44296197554893
4,0.004004004004004004,-63.70205669847623,3.100382173215621e-13,3.1003821732156214e-12,-63.702056698475914,-63.70205669847654,-63.70205669847313,-63.702056698479325
5,0.005005005005005005,-62.96131614000088,5.06624076024309e-13,5.06624076024309e-12,-62.96131614000038,-62.96131614000139,-62.961316139995816,-62.96131614000595
6,0.006006006006006006,-62.22074024568229,1.0658709470590112e-12,1.0658709470590112e-11,-62.22074024568123,-62.22074024568336,-62.220740245671635,-62.22074024569295
7,0.007007007007007007,-61.48032896219899,2.0758506025231327e-13,2.0758506025231325e-12,-61.48032896219878,-61.480328962199195,-61.480328962196914,-61.480328962201064
8,0.008008008008008008,-60.740082232472155,1.1128165055963267e-12,1.1128165055963266e-11,-60.74008223247104,-60.74008223247327,-60.74008223246103,-60.74008223248328
9,0.009009009009009009,-60.00000000000001,9.023892744153272e-16,9.023892744153272e-15,-60.00000000000001,-60.00000000000001,-60.0,-60.000000000000014
10,0.01001001001001001,-59.26008221348253,3.949551796722517e-13,3.949551796722517e-12,-59.26008221348213,-59.260082213482924,-59.260082213478576,-59.26008221348648
11,0.011011011011011011,-58.52032881442895,1.3894521089241607e-12,1.3894521089241607e-11,-58.52032881442756,-58.52032881443034,-58.52032881441506,-58.52032881444284
12,0.012012012012012012,-57.780739754030776,6.148752618173603e-13,6.148752618173603e-12,-57.78073975403016,-57.780739754031394,-57.78073975402463,-57.78073975403692
13,0.013013013013013013,-57.04131497226964,1.1453593628940937e-12,1.1453593628940936e-11,-57.041314972268495,-57.04131497227078,-57.041314972258185,-57.04131497228109
14,0.014014014014014014,-56.30205441319028,1.023167328639829e-12,1.023167328639829e-11,-56.30205441318925,-56.3020544131913,-56.302054413180045,-56.30205441320051
15,0.015015015015015015,-55.562958026683624,1.2976428820223984e-12,1.2976428820223984e-11,-55.562958026682324,-55.562958026684925,-55.56295802667065,-55.5629580266966
16,0.016016016016016016,-54.824025757617584,1.2577316965689534e-13,1.2577316965689533e-12,-54.824025757617456,-54.82402575761771,-54.824025757616326,-54.82402575761884
17,0.017017017017017015,-54.08525755025299,1.407201466457606e-12,1.407201466457606e-11,-54.08525755025158,-54.0852575502544,-54.08525755023892,-54.08525755026706
18,0.018018018018018018,-53.34665334747331,8.195684131351299e-13,8.1956841313513e-12,-53.34665334747249,-53.346653347474124,-53.346653347465114,-53.3466533474815
19,0.01901901901901902,-52.60821309682748,2.6837909672394745e-13,2.6837909672394747e-12,-52.60821309682721,-52.60821309682775,-52.60821309682479,-52.60821309683016
20,0.02002002002002002,-51.86993674370533,2.7412028202888906e-13,2.7412028202888907e-12,-51.869936743705054,-51.86993674370561,-51.86993674370259,-51.869936743708074
21,0.02102102102102102,-51.13182423324144,1.1134559940585092e-12,1.1134559940585092e-11,-51.13182423324032,-51.131824233242554,-51.131824233230304,-51.13182423325257
22,0.022022022022022022,-50.39387551197902,1.1681038358801742e-12,1.1681038358801742e-11,-50.39387551197785,-50.393875511980184,-50.39387551196734,-50.3938755119907
23,0.023023023023023025,-49.65609052588307,3.397815362404799e-14,3.397815362404799e-13,-49.65609052588304,-49.65609052588311,-49.65609052588273,-49.656090525883414
24,0.024024024024024024,-48.918469218361246,3.906492906935455e-13,3.9064929069354546e-12,-48.918469218360855,-48.918469218361636,-48.91846921835734,-48.91846921836515
25,0.025025025025025023,-48.181011535217785,1.6942891534199588e-13,1.6942891534199588e-12,-48.181011535217614,-48.181011535217955,-48.18101153521609,-48.181011535219476
26,0.026026026026026026,-47.44371742221087,4.3574743813223904e-13,4.35747438132239e-12,-47.44371742221043,-47.4437174222113,-47.44371742220651,-47.44371742221522
27,0.02702702702702703,-46.70658682551227,8.353069347216917e-13,8.353069347216917e-12,-46.70658682551143,-46.70658682551311,-46.70658682550391,-46.706586825520624
28,0.028028028028028028,-45.96961969141229,3.495728151392541e-13,3.495728151392541e-12,-45.96961969141194,-45.96961969141264,-45.969619691408795,-45.96961969141579
29,0.029029029029029027,-45.23281596535987,8.365717007913012e-13,8.365717007913012e-12,-45.23281596535903,-45.23281596536071,-45.232815965351506,-45.23281596536823
30,0.03003003003003003,-44.496175589846075,4.434923539520241e-13,4.434923539520241e-12,-44.496175589845635,-44.496175589846516,-44.49617558984164,-44.49617558985051
31,0.031031031031031032,-43.75969851494032,1.9944224050050251e-13,1.994422405005025e-12,-43.75969851494012,-43.75969851494052,-43.75969851493832,-43.759698514942315
32,0.03203203203203203,-43.023384683005084,5.809894787489611e-13,5.809894787489611e-12,-43.0233846830045,-43.023384683005666,-43.02338468299927,-43.023384683010896
33,0.03303303303303303,-42.2872340427824,2.2963320134294916e-13,2.2963320134294914e-12,-42.287234042782174,-42.28723404278263,-42.287234042780106,-42.287234042784696
34,0.03403403403403403,-41.55124653814777,7.51235518230555e-13,7.51235518230555e-12,-41.55124653814702,-41.551246538148526,-41.55124653814026,-41.55124653815528
35,0.035035035035035036,-40.815422113319286,5.736779939979897e-13,5.736779939979897e-12,-40.81542211331871,-40.81542211331986,-40.81542211331355,-40.81542211332502
36,0.036036036036036036,-40.07976071786041,1.4352963262354024e-14,1.4352963262354023e-13,-40.079760717860395,-40.079760717860424,-40.07976071786027,-40.07976071786055
37,0.037037037037037035,-39.34426229463008,4.5282178007255424e-13,4.528217800725542e-12,-39.34426229462962,-39.34426229463053,-39.34426229462555,-39.3442622946346
38,0.03803803803803804,-38.60892679117195,2.77950107374636e-13,2.77950107374636e-12,-38.608926791171676,-38.60892679117223,-38.608926791169175,-38.60892679117473
39,0.03903903903903904,-37.873754151977906,8.459295486318297e-13,8.459295486318296e-12,-37.87375415197706,-37.87375415197875,-37.87375415196944,-37.87375415198637
40,0.04004004004004004,-37.13874432461598,4.864020297645766e-13,4.8640202976457655e-12,-37.138744324615494,-37.13874432461646,-37.13874432461111,-37.138744324620845
41,0.04104104104104104,-36.4038972548535,6.459472956521495e-13,6.459472956521495e-12,-36.40389725485285,-36.403897254854144,-36.40389725484704,-36.403897254859956
42,0.04204204204204204,-35.66921288541919,6.651319495176721e-13,6.651319495176721e-12,-35.669212885418524,-35.66921288541986,-35.66921288541254,-35.66921288542584
43,0.043043043043043044,-34.93469116748665,7.839560112188337e-13,7.839560112188337e-12,-34.934691167485866,-34.93469116748743,-34.93469116747881,-34.934691167494485
44,0.044044044044044044,-34.20033204191445,1.4433965134230675e-13,1.4433965134230674e-12,-34.20033204191431,-34.20033204191459,-34.20033204191301,-34.20033204191589
45,0.04504504504504504,-33.46613545786134,3.056044306504191e-13,3.0560443065041907e-12,-33.466135457861036,-33.46613545786165,-33.466135457858286,-33.4661354578644
46,0.04604604604604605,-32.732101361468345,3.984368390774762e-13,3.984368390774762e-12,-32.73210136146795,-32.73210136146874,-32.73210136146436,-32.73210136147233
47,0.04704704704704705,-31.998229697162675,3.2780533842924344e-13,3.2780533842924344e-12,-31.998229697162348,-31.998229697163,-31.998229697159395,-31.998229697165954
48,0.04804804804804805,-31.26452041121064,3.390709935047198e-13,3.390709935047198e-12,-31.264520411210302,-31.264520411210977,-31.26452041120725,-31.26452041121403
49,0.04904904904904905,-30.530973452055143,7.278160296615196e-13,7.278160296615197e-12,-30.530973452054415,-30.53097345205587,-30.530973452047864,-30.530973452062423
50,0.050050050050050046,-29.79758876196042,3.4497560363888625e-13,3.4497560363888623e-12,-29.797588761960075,-29.797588761960764,-29.79758876195697,-29.79758876196387
51,0.05105105105105105,-29.064366291186797,5.434905858620793e-13,5.434905858620793e-12,-29.064366291186253,-29.06436629118734,-29.06436629118136,-29.064366291192233
52,0.05205205205205205,-28.331305981785185,7.423253123247067e-13,7.423253123247067e-12,-28.331305981784443,-28.331305981785928,-28.331305981777763,-28.331305981792607
53,0.05305305305305305,-27.59840778368993,4.770370765072585e-13,4.770370765072585e-12,-27.598407783689453,-27.598407783690405,-27.598407783685158,-27.5984077836947
54,0.05405405405405406,-26.8656716420658,2.7493030074765555e-13,2.7493030074765553e-12,-26.865671642065525,-26.865671642066072,-26.86567164206305,-26.86567164206855
55,0.055055055055055056,-26.13309750215607,4.984386237083527e-13,4.984386237083527e-12,-26.13309750215557,-26.133097502156566,-26.133097502151085,-26.133097502161053
56,0.056056056056056056,-25.400685310302208,2.544879862398375e-13,2.544879862398375e-12,-25.400685310301952,-25.400685310302464,-25.400685310299664,-25.400685310304752
57,0.057057057057057055,-24.668435013581806,3.1928237831380103e-13,3.1928237831380103e-12,-24.668435013581487,-24.668435013582126,-24.668435013578613,-24.668435013585
58,0.058058058058058054,-23.936346557255252,3.7659830809056467e-13,3.765983080905647e-12,-23.936346557254875,-23.93634655725563,-23.936346557251486,-23.936346557259018
59,0.05905905905905906,-23.204419889566296,6.373568339768099e-14,6.373568339768099e-13,-23.204419889566232,-23.20441988956636,-23.20441988956566,-23.204419889566932
60,0.06006006006006006,-22.472654954968164,2.8609292712644676e-13,2.8609292712644677e-12,-22.472654954967876,-22.47265495496845,-22.472654954965304,-22.472654954971023
61,0.06106106106106106,-21.741051701129518,1.5271339748323953e-13,1.5271339748323954e-12,-21.741051701129365,-21.74105170112967,-21.74105170112799,-21.741051701131045
62,0.062062062062062065,-21.009610074103605,9.613643214834155e-14,9.613643214834154e-13,-21.00961007410351,-21.0096100741037,-21.009610074102643,-21.009610074104568
63,0.06306306306306306,-20.278330020244955,3.646682955579664e-13,3.646682955579664e-12,-20.27833002024459,-20.27833002024532,-20.27833002024131,-20.2783300202486
64,0.06406406406406406,-19.54721148534238,2.476241434123949e-14,2.476241434123949e-13,-19.547211485342356,-19.547211485342405,-19.54721148534213,-19.54721148534263
65,0.06506506506506507,-18.81625441699421,3.276667825957702e-14,3.276667825957702e-13,-18.816254416994177,-18.81625441699424,-18.816254416993882,-18.816254416994536
66,0.06606606606606606,-18.085458761222252,4.3154813056389686e-14,4.3154813056389684e-13,-18.08545876122221,-18.085458761222295,-18.085458761221822,-18.085458761222682
67,0.06706706706706707,-17.354824464740467,1.7886492287289e-13,1.7886492287289001e-12,-17.35482446474029,-17.354824464740645,-17.35482446473868,-17.354824464742254
68,0.06806806806806806,-16.624351473548575,1.2347456390671142e-13,1.2347456390671141e-12,-16.62435147354845,-16.6243514735487,-16.62435147354734,-16.62435147354981
69,0.06906906906906907,-15.894039735190724,9.047340654433356e-14,9.047340654433357e-13,-15.894039735190633,-15.894039735190814,-15.89403973518982,-15.894039735191628
70,0.07007007007007007,-15.163889195666888,2.149587174898386e-13,2.149587174898386e-12,-15.163889195666673,-15.163889195667103,-15.163889195664739,-15.163889195669038
71,0.07107107107107107,-14.433899801250364,1.1757883555674198e-13,1.17578835556742e-12,-14.433899801250247,-14.433899801250481,-14.433899801249188,-14.43389980125154
72,0.07207207207207207,-13.704071499415754,8.805756124274922e-14,8.805756124274922e-13,-13.704071499415665,-13.704071499415843,-13.704071499414873,-13.704071499416635
73,0.07307307307307308,-12.974404236414717,1.255777704045613e-13,1.2557777040456132e-12,-12.97440423641459,-12.974404236414843,-12.974404236413461,-12.974404236415973
74,0.07407407407407407,-12.244897959265534,8.180300881122094e-14,8.180300881122093e-13,-12.244897959265453,-12.244897959265616,-12.244897959264716,-12.244897959266353
75,0.07507507507507508,-11.515552614013902,1.481588185470173e-13,1.481588185470173e-12,-11.515552614013755,-11.51555261401405,-11.515552614012421,-11.515552614015384
76,0.07607607607607608,-10.786368148364609,1.3466916470861178e-13,1.3466916470861179e-12,-10.786368148364474,-10.786368148364744,-10.786368148363263,-10.786368148365955
77,0.07707707707707707,-10.057344508156593,4.188649427305791e-15,4.188649427305791e-14,-10.05734450815659,-10.057344508156596,-10.05734450815655,-10.057344508156635
78,0.07807807807807808,-9.328481640677355,7.58841878223393e-14,7.58841878223393e-13,-9.328481640677278,-9.328481640677431,-9.328481640676596,-9.328481640678113
79,0.07907907907907907,-8.599779492968104,1.348539058199094e-13,1.348539058199094e-12,-8.599779492967969,-8.599779492968239,-8.599779492966755,-8.599779492969452
80,0.08008008008008008,-7.871238011133991,1.109503600090169e-13,1.109503600090169e-12,-7.8712380111338796,-7.871238011134102,-7.871238011132881,-7.8712380111351
81,0.08108108108108109,-7.142857142776172,8.071143753340948e-14,8.071143753340948e-13,-7.142857142776091,-7.142857142776252,-7.142857142775364,-7.142857142776979
82,0.08208208208208208,-6.4146368345284195,3.61701779638679e-14,3.6170177963867896e-13,-6.414636834528383,-6.414636834528456,-6.414636834528058,-6.414636834528781
83,0.08308308308308308,-5.686577033255554,2.6438407019213627e-14,2.643840701921363e-13,-5.686577033255527,-5.68657703325558,-5.686577033255289,-5.686577033255818
84,0.08408408408408408,-4.958677685893802,5.6049387353596104e-14,5.604938735359611e-13,-4.958677685893746,-4.958677685893858,-4.9586776858932415,-4.958677685894362
85,0.08508508508508508,-4.230938739581924,4.843858647518573e-14,4.843858647518573e-13,-4.230938739581875,-4.230938739581973,-4.23093873958144,-4.230938739582408
86,0.08608608608608609,-3.50336014106009,4.528066810365093e-14,4.528066810365093e-13,-3.503360141060045,-3.5033601410601354,-3.503360141059637,-3.503360141060543
87,0.08708708708708708,-2.7759418374362266,2.7290170123706047e-14,2.7290170123706047e-13,-2.7759418374361995,-2.7759418374362537,-2.7759418374359535,-2.7759418374364997
88,0.08808808808808809,-2.0486837757741645,2.8179236721825874e-14,2.817923672182587e-13,-2.0486837757741365,-2.0486837757741925,-2.0486837757738825,-2.0486837757744465
89,0.0890890890890891,-1.3215859030901007,6.513456440870868e-15,6.513456440870868e-14,-1.3215859030900943,-1.3215859030901072,-1.3215859030900357,-1.3215859030901658
90,0.09009009009009009,-0.594648166508328,6.216915870993489e-15,6.21691587099349e-14,-0.5946481665083218,-0.5946481665083342,-0.5946481665082658,-0.5946481665083901
91,0.09109109109109109,0.13211257432316034,1.4947788238537802e-06,1.4947788238537802e-05,0.1321140691019842,0.13211107954433648,0.1321275221113989,0.1320976265349218
92,0.0920920920920921,0.858139975790033,2.282555877718139e-05,0.00022825558777181393,0.8581628013488102,0.8581171502312558,0.8583682313778048,0.8579117202022611
93,0.09309309309309309,1.5831392338423693,5.718398896927688e-05,0.0005718398896927688,1.5831964178313387,1.5830820498534,1.583711073732062,1.5825673939526765
94,0.0940940940940941,2.3072446890841367,9.91148714323982e-05,0.000991148714323982,2.307343803955569,2.3071455742127043,2.3082358377984606,2.306253540369813
95,0.09509509509509509,3.0300371119996785,0.00015178280465461764,0.0015178280465461763,3.030188894804333,3.029885329195024,3.0315549400462247,3.0285192839531323
96,0.0960960960960961,3.7518194124131203,0.0002103984444796534,0.002103984444796534,3.7520298108576,3.7516090139686407,3.7539233968579167,3.749715427968324
97,0.0970970970970971,4.472785299388245,0.0002729061765510889,0.002729061765510889,4.473058205564796,4.4725123932116935,4.475514361153755,4.470056237622734
98,0.0980980980980981,5.192232192689322,0.00034454301092065094,0.0034454301092065095,5.192576735700243,5.191887649678401,5.195677622798528,5.188786762580116
99,0.0990990990990991,5.911182178226751,0.0004169640127206809,0.004169640127206809,5.911599142239472,5.91076521421403,5.915351818353957,5.907012538099544
100,0.10010010010010009,6.628724100824613,0.0004966384855704048,0.004966384855704048,6.629220739310183,6.6282274623390425,6.633690485680317,6.6237577159689085
101,0.1011011011011011,7.345864672135325,0.000576531508568928,0.00576531508568928,7.346441203643894,7.345288140626756,7.351629987221014,7.340099357049636
102,0.1021021021021021,8.061941867426802,0.0006609751081902455,0.006609751081902454,8.062602842534991,8.061280892318612,8.068551618508703,8.0553321163449
103,0.1031031031031031,8.776410600321393,0.0007528684992803877,0.007528684992803877,8.777163468820673,8.775657731822113,8.783939285314197,8.768881915328588
104,0.1041041041041041,9.489504672712139,0.0008503014832887444,0.008503014832887444,9.490354974195427,9.48865437122885,9.498007687545027,9.48100165787925
105,0.10510510510510511,10.202492612136263,0.0009461586725687184,0.009461586725687183,10.203438770808832,10.201546453463694,10.21195419886195,10.193031025410576
106,0.1061061061061061,10.913792371318113,0.0010490062146716233,0.010490062146716233,10.914841377532785,10.912743365103442,10.92428243346483,10.903302309171396
107,0.10710710710710711,11.622723059913529,0.0011617392402505323,0.011617392402505323,11.62388479915378,11.621561320673278,11.634340452316033,11.611105667511024
108,0.10810810810810811,12.330040949841345,0.0012799438734574836,0.012799438734574837,12.331320893714803,12.328761005967888,12.34284038857592,12.31724151110677
109,0.1091091091091091,13.039463736302345,0.0013861305194627137,0.013861305194627136,13.040849866821807,13.038077605782883,13.053325041496972,13.025602431107718
110,0.11011011011011011,13.749419360692317,0.0014884825554324632,0.014884825554324632,13.750907843247749,13.747930878136884,13.76430418624664,13.734534535137993
111,0.1111111111111111,14.456707317231091,0.001601619193889878,0.01601619193889878,14.45830893642498,14.455105698037201,14.47272350916999,14.440691125292192
112,0.11211211211211211,15.160552103450936,0.0017282844624041183,0.017282844624041182,15.16228038791334,15.158823818988532,15.177834948074977,15.143269258826894
113,0.11311311311311312,15.862771265149775,0.0018599008923277,0.018599008923277,15.864631166042102,15.860911364257447,15.881370274073051,15.844172256226498
114,0.11411411411411411,16.566614826764418,0.0019829030569698458,0.01982903056969846,16.568597729821388,16.56463192370745,16.586443857334118,16.54678579619472
115,0.11511511511511512,17.268961871419116,0.002110548714596548,0.021105487145965482,17.271072420133713,17.266851322704518,17.290067358565082,17.24785638427315
116,0.11611611611611611,17.96923667472632,0.002244922391780502,0.02244922391780502,17.971481597118103,17.96699175233454,17.991685898644125,17.946787450808518
117,0.11711711711711711,18.67150671921783,0.002369991886906588,0.023699918869065882,18.673876711104736,18.669136727330926,18.695206638086898,18.647806800348764
118,0.11811811811811812,19.370000570977126,0.0025082876980107886,0.025082876980107888,19.372508858675136,19.367492283279116,19.395083447957234,19.34491769399702
119,0.11911911911911911,20.064826564725,0.002658719191795741,0.02658719191795741,20.067485283916795,20.062167845533203,20.091413756642957,20.03823937280704
120,0.12012012012012012,20.76917563343026,0.0027725093313940167,0.027725093313940165,20.771948142761655,20.76640312409887,20.7969007267442,20.741450540116322
121,0.12112112112112113,21.456607638833503,0.00294668207831724,0.0294668207831724,21.45955432091182,21.453660956755186,21.486074459616678,21.42714081805033
122,0.12212212212212212,22.151243366513636,0.0030930035741024587,0.030930035741024587,22.154336370087737,22.148150362939536,22.182173402254662,22.12031333077261
123,0.12312312312312312,22.849639631010195,0.003224962445192585,0.03224962445192585,22.852864593455386,22.846414668565004,22.88188925546212,22.81739000655827
124,0.12412412412412413,23.542800329326184,0.0033739661808467104,0.0337396618084671,23.54617429550703,23.53942636314534,23.576539991134652,23.509060667517716
125,0.12512512512512514,24.239700395299767,0.0035090839187105764,0.03509083918710577,24.24320947921848,24.236191311381056,24.274791234486873,24.20460955611266
126,0.12612612612612611,24.923334847496825,0.0036874664451989688,0.03687466445198969,24.927022313942025,24.919647381051625,24.960209511948815,24.886460183044836
127,0.12712712712712712,25.612282123818574,0.0038464910600457558,0.03846491060045756,25.61612861487862,25.60843563275853,25.65074703441903,25.573817213218117
128,0.12812812812812813,26.3017454112406,0.004002548581702721,0.04002548581702721,26.305747959822302,26.297742862658897,26.341770897057625,26.261719925423574
129,0.12912912912912913,26.984972368529185,0.0041771594015881566,0.04177159401588157,26.989149527930774,26.980795209127596,27.026743962545066,26.943200774513304
130,0.13013013013013014,27.6782236601183,0.004318935621717122,0.04318935621717122,27.682542595740017,27.67390472449658,27.721413016335468,27.63503430390113
131,0.13113113113113112,28.36593387366453,0.004477102277513619,0.04477102277513619,28.370410975942043,28.36145677138702,28.41070489643967,28.321162850889394
132,0.13213213213213212,29.048934100552824,0.004648593430520909,0.046485934305209094,29.053582693983344,29.044285507122304,29.095420034858034,29.002448166247614
133,0.13313313313313313,29.72615694824271,0.004836096166275458,0.048360961662754574,29.730993044408986,29.721320852076435,29.774517909905466,29.677795986579955
134,0.13413413413413414,30.413201095189645,0.004992890881615163,0.049928908816151626,30.41819398607126,30.408208204308032,30.463130004005798,30.363272186373493
135,0.13513513513513514,31.09278461497959,0.005170687068547233,0.051706870685472334,31.097955302048135,31.087613927911043,31.14449148566506,31.041077744294117
136,0.13613613613613612,31.76857543492861,0.005358148582440349,0.05358148582440349,31.773933583511052,31.76321728634617,31.822156920753013,31.71499394910421
137,0.13713713713713713,32.45328615221319,0.005518751004955765,0.055187510049557645,32.458804903218144,32.44776740120823,32.508473662262745,32.39809864216363
138,0.13813813813813813,33.125537429615314,0.005713707056159712,0.057137070561597114,33.13125113667147,33.119823722559154,33.18267450017691,33.06840035905372
139,0.13913913913913914,33.80562913540295,0.005885344274741921,0.05885344274741921,33.8115144796777,33.79974379112821,33.86448257815037,33.74677569265553
140,0.14014014014014015,34.48093805692057,0.0060692368604668406,0.06069236860466841,34.48700729378104,34.4748688200601,34.54163042552524,34.4202456883159
141,0.14114114114114115,35.144411038335804,0.00628412872023753,0.0628412872023753,35.15069516705604,35.138126909615565,35.20725232553818,35.08156975113343
142,0.14214214214214213,35.826255030909344,0.006447963769158417,0.06447963769158417,35.832702994678506,35.81980706714018,35.89073466860093,35.76177539321776
143,0.14314314314314314,36.505457368724564,0.006618154119623586,0.06618154119623586,36.512075522844185,36.49883921460494,36.5716389099208,36.43927582752833
144,0.14414414414414414,37.16765320204734,0.0068324431555734704,0.0683244315557347,37.174485645202914,37.16082075889177,37.23597763360308,37.0993287704916
145,0.14514514514514515,37.8466915059163,0.007001264592608424,0.07001264592608425,37.85369277050891,37.83969024132369,37.91670415184238,37.77667885999021
146,0.14614614614614616,38.50044815553891,0.007234631992604156,0.07234631992604156,38.507682787531515,38.49321352354631,38.57279447546495,38.42810183561287
147,0.14714714714714713,39.17738568625458,0.00740708069120067,0.07407080691200671,39.18479276694578,39.16997860556338,39.251456493166586,39.10331487934258
148,0.14814814814814814,39.848426720866385,0.00759377698008766,0.0759377698008766,39.85602049784647,39.8408329438863,39.92436449066726,39.77248895106551
149,0.14914914914914915,40.515781181480364,0.007788852337055484,0.07788852337055484,40.52357003381742,40.507992329143306,40.59366970485092,40.43789265810981
150,0.15015015015015015,41.179862815319375,0.007991074818012072,0.07991074818012073,41.18785389013739,41.17187174050136,41.25977356349949,41.099952067139256
151,0.15115115115115116,41.84629302154268,0.008186458485976862,0.08186458485976862,41.85447948002866,41.8381065630567,41.92815760640244,41.76442843668291
152,0.15215215215215216,42.52208767371344,0.0083580676456119,0.083580676456119,42.53044574135905,42.513729606067834,42.60566835016956,42.43850699725733
153,0.15315315315315314,43.16430472399162,0.008610363756996463,0.08610363756996463,43.17291508774861,43.15569436023463,43.25040836156158,43.07820108642166
154,0.15415415415415415,43.84432389271544,0.008770342051701496,0.08770342051701496,43.85309423476714,43.83555355066373,43.93202731323245,43.75662047219842
155,0.15515515515515516,44.48994935449521,0.009011717520165208,0.09011717520165208,44.498961072015376,44.48093763697504,44.580066529696865,44.399832179293554
156,0.15615615615615616,45.163004592493536,0.009187003579250865,0.09187003579250866,45.172191596072786,45.153817588914286,45.254874628286046,45.071134556701026
157,0.15715715715715717,45.810665324867756,0.009421097621647159,0.09421097621647159,45.8200864224894,45.80124422724611,45.90487630108423,45.71645434865128
158,0.15815815815815815,46.463270018622154,0.009642354598815447,0.09642354598815447,46.47291237322097,46.45362766402334,46.559693564610306,46.366846472634
159,0.15915915915915915,47.12075409892926,0.009851328295554055,0.09851328295554054,47.130605427224815,47.11090277063371,47.219267381884805,47.02224081597372
160,0.16016016016016016,47.778242793672995,0.010059404294078927,0.10059404294078927,47.78830219796707,47.76818338937892,47.878836836613786,47.6776487507322
161,0.16116116116116116,48.43744956223433,0.010262760717344504,0.10262760717344505,48.44771232295167,48.42718680151698,48.54007716940777,48.33482195506088
162,0.16216216216216217,49.10336460221726,0.010450324028898608,0.10450324028898608,49.113814926246164,49.09291427818836,49.207867842506246,48.99886136192828
163,0.16316316316316315,49.72868664963709,0.010727485815553049,0.10727485815553049,49.73941413545264,49.71795916382154,49.83596150779262,49.62141179148156
164,0.16416416416416416,50.38695040977359,0.010930359785919743,0.10930359785919744,50.39788076955951,50.37602004998767,50.496254007632785,50.277646811914394
165,0.16516516516516516,51.02251218845978,0.011181985431079528,0.11181985431079527,51.03369417389086,51.0113302030287,51.13433204277057,50.91069233414898
166,0.16616616616616617,51.695402424110995,0.011351588750125595,0.11351588750125595,51.70675401286112,51.68405083536087,51.80891831161225,51.58188653660974
167,0.16716716716716717,52.33654972775854,0.0115892012529484,0.115892012529484,52.34813892901148,52.32496052650559,52.45244174028802,52.22065771522905
168,0.16816816816816815,52.99606498620536,0.01178650886807966,0.11786508868079659,53.00785149507344,52.984278477337284,53.113930074886156,52.87819989752457
169,0.16916916916916916,53.609639738919846,0.012080488317747096,0.12080488317747096,53.621720227237596,53.597559250602096,53.730444622097316,53.488834855742375
170,0.17017017017017017,54.2507973794497,0.012314682721020976,0.12314682721020975,54.26311206217072,54.23848269672868,54.37394420665991,54.127650552239494
171,0.17117117117117117,54.88644990295066,0.012559307967192892,0.12559307967192893,54.89900921091785,54.873890594983465,55.01204298262259,54.76085682327873
172,0.17217217217217218,55.54268983987692,0.012760464246985606,0.12760464246985606,55.55545030412391,55.52992937562993,55.670294482346776,55.415085197407066
173,0.17317317317317318,56.17006564889947,0.013020166275155022,0.1302016627515502,56.18308581517462,56.15704548262431,56.30026731165102,56.039863986147914
174,0.17417417417417416,56.84537086714439,0.013181193655250547,0.13181193655250548,56.85855206079964,56.83218967348914,56.97718280369689,56.71355893059189
175,0.17517517517517517,57.467867118295935,0.013449061642004318,0.13449061642004317,57.48131617993794,57.45441805665393,57.60235773471598,57.33337650187589
176,0.17617617617617617,58.09641226192665,0.013703397334159345,0.13703397334159345,58.11011565926081,58.08270886459249,58.23344623526825,57.95937828858506
177,0.17717717717717718,58.764212042260134,0.01387839536650334,0.1387839536650334,58.77809043762664,58.75033364689363,58.90299599592517,58.6254280885951
178,0.1781781781781782,59.39798536426955,0.014120766683888088,0.1412076668388809,59.41210613095344,59.383864597585664,59.53919303110843,59.25677769743067
179,0.17917917917917917,60.01054678400696,0.014403938664206788,0.1440393866420679,60.02495072267117,59.99614284534275,60.15458617064903,59.86650739736489
180,0.18018018018018017,60.636646517055425,0.014659180951930823,0.14659180951930822,60.651305698007356,60.621987336103494,60.78323832657473,60.49005470753612
181,0.18118118118118118,61.30559999883822,0.01483027625398415,0.14830276253984148,61.3204302750922,61.29076972258424,61.45390276137806,61.157297236298376
182,0.18218218218218218,61.94741436714256,0.015053703903592576,0.15053703903592575,61.962468071046146,61.93236066323897,62.09795140617848,61.79687732810663
183,0.1831831831831832,62.543175146911,0.015364909732583247,0.15364909732583248,62.55854005664358,62.527810237178414,62.69682424423683,62.389526049585164
184,0.1841841841841842,63.18660817513951,0.015583618695146326,0.15583618695146326,63.20219179383466,63.171024556444365,63.34244436209097,63.03077198818805
185,0.18518518518518517,63.79894838730147,0.015860593629459956,0.15860593629459957,63.814808980930934,63.78308779367201,63.95755432359607,63.64034245100687
186,0.18618618618618618,64.41538293625648,0.016128624039764682,0.16128624039764683,64.43151156029624,64.39925431221671,64.57666917665412,64.25409669585883
187,0.1871871871871872,65.05538021421937,0.016351715746720383,0.16351715746720383,65.07173192996609,65.03902849847265,65.21889737168657,64.89186305675217
188,0.1881881881881882,65.69643791376873,0.016572296220806037,0.16572296220806038,65.71301020998953,65.67986561754793,65.8621608759768,65.53071495156067
189,0.1891891891891892,66.33578823600293,0.016795518080041198,0.167955180800412,66.35258375408297,66.31899271792288,66.50374341680333,66.16783305520252
190,0.19019019019019018,66.9517978208143,0.017061104983473553,0.17061104983473552,66.96885892579778,66.93473671583084,67.12240887064904,66.78118677097957
191,0.19119119119119118,67.56164931277407,0.017336916269895246,0.17336916269895247,67.57898622904396,67.54431239650417,67.73501847547301,67.38828015007512
192,0.1921921921921922,68.16919562318694,0.01761577521511479,0.1761577521511479,68.18681139840206,68.15157984797182,68.34535337533808,67.9930378710358
193,0.1931931931931932,68.83102343211382,0.01779589175146173,0.17795891751461732,68.84881932386529,68.81322754036236,69.00898234962844,68.65306451459921
194,0.1941941941941942,69.43523451182158,0.018079233448832287,0.18079233448832288,69.4533137452704,69.41715527837275,69.6160268463099,69.25444217733326
195,0.19519519519519518,70.04335532312002,0.01835446155088216,0.1835446155088216,70.06170978467091,70.02500086156914,70.22689993862885,69.8598107076112
196,0.1961961961961962,70.64404983043771,0.01864176678234143,0.1864176678234143,70.66269159722005,70.62540806365537,70.83046749826113,70.45763216261429
197,0.1971971971971972,71.28656891726723,0.018854550749065824,0.18854550749065824,71.3054234680163,71.26771436651816,71.47511442475789,71.09802340977657
198,0.1981981981981982,71.84240156756337,0.01921816997335101,0.19218169973351013,71.86161973753673,71.82318339759001,72.03458326729688,71.65021986782986
199,0.1991991991991992,72.4883255721162,0.01942391889330614,0.19423918893306139,72.5077494910095,72.46890165322289,72.68256476104926,72.29408638318313
200,0.20020020020020018,73.14109600593659,0.019617485164658152,0.19617485164658152,73.16071349110125,73.12147852077193,73.33727085758316,72.94492115429001
201,0.2012012012012012,73.69078668421004,0.01998783340116171,0.19987833401161711,73.7107745176112,73.67079885080888,73.89066501822165,73.49090835019842
202,0.2022022022022022,74.31287507897042,0.020232880148661755,0.20232880148661755,74.33310795911909,74.29264219882175,74.51520388045704,74.1105462774838
203,0.2032032032032032,74.94484385349477,0.020460625184631105,0.20460625184631104,74.9653044786794,74.92438322831015,75.14945010534109,74.74023760164846
204,0.2042042042042042,75.53571386462865,0.020757228582938006,0.20757228582938006,75.55647109321158,75.51495663604571,75.74328615045803,75.32814157879926
205,0.20520520520520522,76.16850561213815,0.020982534113106487,0.20982534113106488,76.18948814625125,76.14752307802505,76.37833095326921,75.95868027100708
206,0.2062062062062062,76.78425021191975,0.021235924817322737,0.21235924817322738,76.80548613673707,76.76301428710244,76.99660946009298,76.57189096374653
207,0.2072072072072072,77.36951976477009,0.02153928641899769,0.21539286418997688,77.39105905118909,77.34798047835109,77.58491262896007,77.15412690058011
208,0.2082082082082082,77.95752614470216,0.021836962157362607,0.21836962157362608,77.97936310685952,77.93568918254479,78.17589576627579,77.73915652312853
209,0.2092092092092092,78.5401500007231,0.022142349521468138,0.22142349521468138,78.56229235024458,78.51800765120163,78.76157349593778,78.31872650550842
210,0.21021021021021022,79.19380397763166,0.022331048916567012,0.22331048916567012,79.21613502654823,79.17147292871509,79.41711446679733,78.97049348846599
211,0.2112112112112112,79.76426785499395,0.022654667900305535,0.22654667900305536,79.78692252289426,79.74161318709363,79.990814533997,79.5377211759909
212,0.2122122122122122,80.39593423898488,0.022878340816721788,0.22878340816721787,80.4188125798016,80.37305589816816,80.6247176471521,80.16715083081766
213,0.2132132132132132,80.94813872085551,0.02322919729124063,0.23229197291240627,80.97136791814675,80.92490952356427,81.18043069376792,80.7158467479431
214,0.21421421421421422,81.59552395438268,0.02342679644367862,0.2342679644367862,81.61895075082636,81.57209715793901,81.82979191881947,81.3612559899459
215,0.21521521521521522,82.21150662715517,0.02367419911340869,0.2367419911340869,82.23518082626859,82.18783242804176,82.44824861828926,81.97476463602109
216,0.21621621621621623,82.74150263813728,0.02405703733387175,0.2405703733387175,82.76555967547115,82.7174456008034,82.98207301147599,82.50093226479856
217,0.2172172172172172,83.37143796640395,0.024281145891009093,0.24281145891009093,83.39571911229496,83.34715682051294,83.61424942531404,83.12862650749385
218,0.2182182182182182,83.95977954126506,0.024570025102129356,0.24570025102129356,83.9843495663672,83.93520951616293,84.20547979228635,83.71407929024377
219,0.21921921921921922,84.55241823990087,0.024851414162235498,0.24851414162235497,84.57726965406312,84.52756682573863,84.80093238152322,84.30390409827852
220,0.22022022022022023,85.16345654062063,0.02510360737745584,0.2510360737745584,85.18856014799809,85.13835293324317,85.41449261439519,84.91242046684607
221,0.22122122122122123,85.74138862275582,0.02540636607788342,0.25406366077883424,85.76679498883371,85.71598225667793,85.99545228353466,85.48732496197698
222,0.2222222222222222,86.33227951881405,0.025688353237120955,0.25688353237120953,86.35796787205116,86.30659116557693,86.58916305118525,86.07539598644284
223,0.22322322322322322,86.93891122227544,0.025945639296286675,0.25945639296286677,86.96485686157172,86.91296558297915,87.1983676152383,86.67945482931258
224,0.22422422422422422,87.51091253485302,0.026255039967725782,0.2625503996772578,87.53716757482074,87.4846574948853,87.77346293453027,87.24836213517577
225,0.22522522522522523,88.10268984375,0.02653363703823916,0.2653363703823916,88.12922348078824,88.07615620671176,88.36802621413239,87.83735347336761
226,0.22622622622622623,88.6484963875009,0.02688056320376605,0.2688056320376605,88.67537695070466,88.62161582429714,88.91730201953855,88.37969075546324
227,0.2272272272272272,89.27858989035187,0.027100401060172523,0.27100401060172524,89.30569029141203,89.2514894892917,89.5495939009536,89.00758587975014
228,0.22822822822822822,89.82444035083556,0.027445360021399638,0.2744536002139964,89.85188571085696,89.79699499081416,90.09889395104956,89.54998675062156
229,0.22922922922922923,90.43666984701858,0.027690941427846224,0.2769094142784622,90.46436078844643,90.40897890559073,90.71357926129704,90.15976043274011
230,0.23023023023023023,90.96092560354403,0.02806557825415473,0.28065578254154727,90.98899118179818,90.93286002528987,91.24158138608557,90.68026982100248
231,0.23123123123123124,91.5469448266775,0.02834841132327072,0.28348411323270717,91.57529323800077,91.51859641535424,91.8304289399102,91.2634607134448
232,0.23223223223223222,92.14141125560886,0.028618354391685752,0.2861835439168575,92.17002961000054,92.11279290121718,92.42759479952572,91.855227711692
233,0.23323323323323322,92.70962679877942,0.028925808472913365,0.28925808472913367,92.73855260725234,92.6807009903065,92.99888488350855,92.4203687140503
234,0.23423423423423423,93.30955609652307,0.02918675442389287,0.2918675442389287,93.33874285094696,93.28036934209918,93.601423640762,93.01768855228414
235,0.23523523523523523,93.90856245271544,0.029448600208972206,0.2944860020897221,93.93801105292441,93.87911385250648,94.20304845480517,93.61407645062572
236,0.23623623623623624,94.47330686030769,0.0297590656660146,0.297590656660146,94.5030659259737,94.44354779464167,94.77089751696784,94.17571620364754
237,0.23723723723723725,95.05883328971976,0.030039124958575282,0.3003912495857528,95.08887241467833,95.02879416476118,95.35922453930552,94.758442040134
238,0.23823823823823823,95.5982222113858,0.030383999310905276,0.30383999310905274,95.6286062106967,95.5678382120749,95.90206220449485,95.29438221827675
239,0.23923923923923923,96.18084312197736,0.030666838975190833,0.30666838975190835,96.21150996095255,96.15017628300217,96.48751151172927,95.87417473222546
240,0.24024024024024024,96.74774956227029,0.03097117495818211,0.3097117495818211,96.77872073722847,96.7167783873121,97.05746131185211,96.43803781268846
241,0.24124124124124124,97.33332764151976,0.03124872292306314,0.3124872292306314,97.36457636444283,97.30207891859669,97.64581487075039,97.02084041228913
242,0.24224224224224225,97.8965755021796,0.031556839253479387,0.31556839253479385,97.92813234143308,97.86501866292612,98.2121438947144,97.5810071096448
243,0.24324324324324323,98.42945965001417,0.03190617104598055,0.31906171045980547,98.46136582106014,98.39755347896819,98.74852136047397,98.11039793955436
244,0.24424424424424424,99.01877412126596,0.03217678114868202,0.3217678114868202,99.05095090241464,98.98659734011729,99.34054193275279,98.69700630977914
245,0.24524524524524524,99.57308549290673,0.03249493574119051,0.32494935741190506,99.60558042864791,99.54059055716554,99.89803485031864,99.24813613549482
246,0.24624624624624625,100.16702611025411,0.032758240957691996,0.32758240957692,100.1997843512118,100.13426786929642,100.49460851983103,99.8394437006772
247,0.24724724724724725,100.65084693634385,0.033170612953061465,0.3317061295306146,100.68401754929691,100.6176763233908,100.98255306587447,100.31914080681324
248,0.24824824824824826,101.35652886648165,0.033281521415812226,0.33281521415812226,101.38981038789747,101.32324734506584,101.68934408063977,101.02371365232354
249,0.24924924924924924,101.82265324595575,0.03371623838112088,0.3371623838112088,101.85636948433687,101.78893700757463,102.15981562976695,101.48549086214454
250,0.2502502502502503,102.4269628810498,0.0339637411762082,0.339637411762082,102.46092662222601,102.3929991398736,102.76660029281189,102.08732546928772
251,0.25125125125125125,102.97679363763945,0.03428381980401448,0.3428381980401448,103.01107745744346,102.94250981783543,103.31963183567959,102.6339554395993
252,0.25225225225225223,103.52075696156285,0.0346109209734469,0.346109209734469,103.5553678825363,103.4861460405894,103.86686617129732,103.17464775182839
253,0.25325325325325326,104.10369502529113,0.03488562622456746,0.34885626224567456,104.1385806515157,104.06880939906657,104.4525512875368,103.75483876304546
254,0.25425425425425424,104.60658106896989,0.03526540807412089,0.35265408074120885,104.64184647704401,104.57131566089576,104.95923514971109,104.25392698822868
255,0.2552552552552553,105.08962816125535,0.03566959286850684,0.35669592868506844,105.12529775412385,105.05395856838685,105.44632408994042,104.73293223257028
256,0.25625625625625625,105.67760030352736,0.035935921400405704,0.359359214004057,105.71353622492776,105.64166438212695,106.03695951753141,105.3182410895233
257,0.25725725725725723,106.27965908175963,0.036183622435665655,0.3618362243566565,106.3158427041953,106.24347545932396,106.64149530611628,105.91782285740298
258,0.25825825825825827,106.8504930249914,0.03647149719943518,0.3647149719943518,106.88696452219082,106.81402152779197,107.21520799698574,106.48577805299705
259,0.25925925925925924,107.34672000000002,0.03685496038836318,0.3685496038836318,107.38357496038839,107.30986503961165,107.71526960388366,106.97817039611638
260,0.2602602602602603,107.95039191463167,0.037099533238480246,0.3709953323848025,107.98749144787014,107.91329238139319,108.32138724701647,107.57939658224686
261,0.26126126126126126,108.49575408419189,0.03741844897724123,0.3741844897724123,108.53317253316912,108.45833563521465,108.8699385739643,108.12156959441947
262,0.26226226226226224,109.01049843497772,0.03777559510635649,0.37775595106356485,109.04827403008407,108.97272283987137,109.38825438604128,108.63274248391416
263,0.26326326326326327,109.60205913191275,0.0380345332624598,0.380345332624598,109.64009366517521,109.56402459865029,109.98240446453735,109.22171379928815
264,0.26426426426426425,110.14271571957745,0.038357487167525586,0.38357487167525584,110.18107320674498,110.10435823240992,110.5262905912527,109.7591408479022
265,0.2652652652652653,110.63409593705144,0.038741565590800095,0.387415655908001,110.67283750264224,110.59535437146064,111.02151159295944,110.24668028114344
266,0.26626626626626626,111.22214343685239,0.039003704118753584,0.39003704118753585,111.26114714097115,111.18313973273364,111.61218047803993,110.83210639566485
267,0.26726726726726724,111.74359792417212,0.03934852330534678,0.3934852330534678,111.78294644747747,111.70424940086677,112.13708315722559,111.35011269111865
268,0.2682682682682683,112.23701395331551,0.039727141029768806,0.3972714102976881,112.27674109434528,112.19728681228574,112.6342853636132,111.83974254301782
269,0.26926926926926925,112.78957580786857,0.040031788749751426,0.4003178874975143,112.82960759661833,112.74954401911882,113.18989369536608,112.38925792037107
270,0.2702702702702703,113.38274868904742,0.04028604832009133,0.40286048320091333,113.42303473736752,113.34246264072732,113.78560917224833,112.9798882058465
271,0.27127127127127126,113.97587082859124,0.040540111109339284,0.40540111109339283,114.01641093970058,113.9353307174819,114.38127193968464,113.57046971749784
272,0.27227227227227224,114.50311059125869,0.04087456890071997,0.4087456890071997,114.54398516015941,114.46223602235797,114.9118562802659,114.09436490225148
273,0.2732732732732733,114.94834973968617,0.04130785477303185,0.4130785477303185,114.9896575944592,114.90704188491313,115.36142828741649,114.53527119195584
274,0.27427427427427425,115.46595931179735,0.04165203196000421,0.4165203196000421,115.50761134375735,115.42430727983735,115.88247963139739,115.04943899219731
275,0.2752752752752753,116.07602512294659,0.041884223763304536,0.41884223763304534,116.1179093467099,116.03414089918329,116.49486736057963,115.65718288531355
276,0.27627627627627627,116.59948902720205,0.04222032527534532,0.42220325275345316,116.6417093524774,116.5572687019267,117.0216922799555,116.1772857744486
277,0.2772772772772773,117.110155545066,0.042570993563032455,0.42570993563032455,117.15272653862903,117.06758455150296,117.53586548069632,116.68444560943567
278,0.2782782782782783,117.64436038389368,0.0428928448929015,0.42892844892901505,117.68725322878659,117.60146753900078,118.0732888328227,117.21543193496467
279,0.27927927927927926,118.18293203819172,0.043208941825475765,0.43208941825475766,118.22614098001719,118.13972309636625,118.61502145644648,117.75084261993696
280,0.2802802802802803,118.65255499836593,0.04360577195132667,0.4360577195132667,118.69616077031725,118.60894922641461,119.0886127178792,118.21649727885266
281,0.28128128128128127,119.24359387232752,0.043858926372018214,0.43858926372018214,119.28745279869955,119.1997349459555,119.68218313604771,118.80500460860733
282,0.2822822822822823,119.68145105303772,0.04429109105993862,0.4429109105993862,119.72574214409765,119.63715996197779,120.1243619636371,119.23854014243834
283,0.2832832832832833,120.32389247521792,0.04448364937249542,0.44483649372495415,120.36837612459041,120.27940882584542,120.76872896894287,119.87905598149297
284,0.28428428428428426,120.78532075605058,0.04488672752218819,0.4488672752218819,120.83020748357276,120.7404340285284,121.23418803127247,120.3364534808287
285,0.2852852852852853,121.25212626299223,0.04528222117561928,0.4528222117561928,121.29740848416786,121.20684404181661,121.70494847474843,120.79930405123604
286,0.2862862862862863,121.8043992024064,0.045578413758579156,0.45578413758579156,121.84997761616498,121.75882078864782,122.2601833399922,121.3486150648206
287,0.2872872872872873,122.37674227237733,0.0458512170336499,0.45851217033649905,122.42259348941097,122.33089105534368,122.83525444271383,121.91823010204082
288,0.2882882882882883,122.91140252318036,0.046166866572572594,0.46166866572572596,122.95756938975293,122.86523565660778,123.37307118890608,122.44973385745463
289,0.28928928928928926,123.41318275975189,0.04651947602729039,0.4651947602729039,123.45970223577918,123.3666632837246,123.8783775200248,122.94798799947898
290,0.2902902902902903,123.9440744306341,0.04683831852284246,0.4683831852284246,123.99091274915695,123.89723611211126,124.41245761586252,123.47569124540568
291,0.2912912912912913,124.3925030363003,0.04724971617392286,0.4724971617392286,124.43975275247422,124.34525332012637,124.86500019803952,123.92000587456107
292,0.2922922922922923,124.89201264510396,0.04760248110279487,0.4760248110279487,124.93961512620676,124.84441016400116,125.36803745613192,124.415987834076
293,0.2932932932932933,125.46938905353946,0.04786744232362146,0.47867442323621456,125.51725649586308,125.42152161121584,125.94806347677567,124.99071463030324
294,0.29429429429429427,126.0089389332408,0.0481744394388603,0.481744394388603,126.05711337267967,125.96076449380193,126.4906833276294,125.5271945388522
295,0.2952952952952953,126.39358953192405,0.048652971765460136,0.48652971765460135,126.44224250368951,126.34493656015859,126.88011924957866,125.90705981426945
296,0.2962962962962963,126.86741115340999,0.049031126992744783,0.49031126992744783,126.91644228040273,126.81838002641724,127.35772242333744,126.37709988348254
297,0.2972972972972973,127.54936046717064,0.04917951896009609,0.4917951896009609,127.59853998613075,127.50018094821054,128.0411556567716,127.05756527756968
298,0.2982982982982983,128.04613880828413,0.04953174763066748,0.4953174763066748,128.0956705559148,127.99660706065346,128.5414562845908,127.55082133197745
299,0.29929929929929927,128.5506413371238,0.049874813318752174,0.49874813318752176,128.60051615044256,128.50076652380505,129.04938947031133,128.0518932039363
300,0.3003003003003003,129.06269622307298,0.050209016514943784,0.5020901651494378,129.11290523958792,129.01248720655803,129.56478638822242,128.56060605792354
301,0.3013013013013013,129.51166129989548,0.050611146490038915,0.5061114649003892,129.56227244638552,129.46105015340544,130.01777276479586,129.0055498349951
302,0.3023023023023023,130.06000301492716,0.05090478117117556,0.5090478117117556,130.11090779609833,130.009098233756,130.56905082663891,129.5509552032154
303,0.3033033033033033,130.50269438458156,0.05131191907897032,0.5131191907897033,130.55400630366054,130.45138246550258,131.01581357537125,129.98957519379186
304,0.30430430430430433,131.08698848938528,0.051566097665119416,0.5156609766511941,131.1385545870504,131.03542239172015,131.60264946603647,130.5713275127341
305,0.3053053053053053,131.50981135946873,0.05199290502508227,0.5199290502508227,131.56180426449382,131.45781845444364,132.02974040971955,130.9898823092179
306,0.3063063063063063,132.0404102590733,0.05230377693336257,0.5230377693336257,132.09271403600667,131.98810648213993,132.56344802840692,131.51737248973967
307,0.3073073073073073,132.6026303703145,0.052580684418532336,0.5258068441853234,132.65521105473303,132.55004968589597,133.12843721449983,132.07682352612917
308,0.3083083083083083,132.90773360552507,0.05312887752175163,0.5312887752175164,132.9608624830468,132.85460472800332,133.43902238074259,132.37644483030755
309,0.30930930930930933,133.40624516285604,0.05347171790476602,0.5347171790476603,133.4597168807608,133.35277344495128,133.94096234190368,132.8715279838084
310,0.3103103103103103,134.0289442237284,0.05368413854161323,0.5368413854161324,134.08262836227001,133.97526008518676,134.5657856091445,133.49210283831226
311,0.3113113113113113,134.5244205990573,0.054029494578082246,0.5402949457808225,134.57845009363538,134.4703911044792,135.06471554483812,133.98412565327646
312,0.3123123123123123,135.02075117870083,0.05437338172536127,0.5437338172536127,135.0751245604262,134.96637779697548,135.56448499595444,134.47701736144722
313,0.3133133133133133,135.5155970783418,0.054718242841101015,0.5471824284110102,135.5703153211829,135.46087883550072,136.06277950675283,134.9684146499308
314,0.31431431431431434,135.9818827534354,0.05509201356977052,0.5509201356977051,136.03697476700518,135.92679073986562,136.5328028891331,135.4309626177377
315,0.3153153153153153,136.53817485587967,0.05537241477529603,0.5537241477529603,136.59354727065497,136.48280244110438,137.09189900363265,135.9844507081267
316,0.3163163163163163,136.99931165956403,0.0557503003160601,0.557503003160601,137.05506195988008,136.94356135924798,137.55681466272463,136.44180865640342
317,0.3173173173173173,137.4246853438936,0.056163825655182374,0.5616382565518238,137.48084916954878,137.36852151823842,137.98632360044542,136.86304708734178
318,0.3183183183183183,137.98232929581562,0.05644183947948888,0.5644183947948888,138.0387711352951,137.92588745633614,138.54674769061052,137.41791090102072
319,0.31931931931931934,138.45478131336756,0.05680610097808147,0.5680610097808146,138.51158741434566,138.39797521238947,139.02284232314838,137.88672030358674
320,0.3203203203203203,138.89667593304,0.057200496987810046,0.5720049698781005,138.9538764300278,138.8394754360522,139.4686809029181,138.3246709631619
321,0.3213213213213213,139.478123967086,0.05745361611091358,0.5745361611091359,139.5355775831969,139.4206703509751,140.05266012819513,138.90358780597685
322,0.32232232232232233,139.9278036083317,0.0578390116845229,0.578390116845229,139.98564262001622,139.86996459664715,140.50619372517693,139.34941349148644
323,0.3233233233233233,140.33486888697846,0.05826604566587019,0.5826604566587019,140.39313493264433,140.27660284131258,140.91752934363717,139.75220843031974
324,0.32432432432432434,140.74836521492588,0.05868539358462153,0.5868539358462153,140.8070506085105,140.68967982134126,141.3352191507721,140.16151127907966
325,0.3253253253253253,141.37561391291013,0.05889225256548156,0.5889225256548156,141.4345061654756,141.31672166034465,141.96453643856495,140.7866913872553
326,0.3263263263263263,141.72500626906645,0.05937358893468661,0.593735889346866,141.78437985800113,141.66563268013178,142.31874215841333,141.13127037971958
327,0.32732732732732733,142.34162627438621,0.05959082580964206,0.5959082580964206,142.40121710019585,142.28203544857658,142.93753453248263,141.7457180162898
328,0.3283283283283283,142.6890908447123,0.060072046596950465,0.6007204659695047,142.74916289130925,142.62901879811534,143.2898113106818,142.08837037874278
329,0.32932932932932935,143.19098369264466,0.06040114078246155,0.6040114078246155,143.25138483342712,143.1305825518622,143.7949951004693,142.58697228482004
330,0.3303303303303303,143.6478579319867,0.06077354568882211,0.6077354568882211,143.7086314776755,143.58708438629787,144.2555933888749,143.04012247509849
331,0.3313313313313313,144.1428379728897,0.06110840806303558,0.6110840806303558,144.20394638095274,144.08172956482667,144.75392205352006,143.53175389225936
332,0.33233233233233234,144.67093849896276,0.06141087545736947,0.6141087545736947,144.73234937442012,144.6095276235054,145.28504725353645,144.05682974438906
333,0.3333333333333333,145.15148571566834,0.06175887006529196,0.6175887006529196,145.21324458573363,145.08972684560305,145.76907441632127,144.5338970150154
334,0.33433433433433435,145.5737581765874,0.06216220375957754,0.6216220375957754,145.635920380347,145.51159597282782,146.1953802141832,144.95213613899162
335,0.3353353353353353,146.0839537630703,0.06248070337887382,0.6248070337887381,146.14643446644916,146.02147305969143,146.70876079685902,145.45914672928157
336,0.3363363363363363,146.53671083677182,0.06285355739117991,0.6285355739117992,146.599564394163,146.47385727938064,147.1652464106836,145.90817526286003
337,0.33733733733733734,147.01095643246214,0.06320536922363335,0.6320536922363335,147.07416180168576,146.9477510632385,147.64301012469846,146.3789027402258
338,0.3383383383383383,147.5291685505854,0.06351509606012995,0.6351509606012995,147.59268364664555,147.46565345452527,148.1643195111867,146.89401758998412
339,0.33933933933933935,148.06010160987867,0.06381251958024908,0.6381251958024908,148.1239141294589,147.99628909029843,148.69822680568117,147.42197641407617
340,0.34034034034034033,148.2519391255838,0.06442783216363028,0.6442783216363028,148.31636695774742,148.18751129342016,148.8962174472201,147.60766080394748
341,0.34134134134134136,148.7550367784252,0.06475021393344783,0.6475021393344783,148.81978699235864,148.69028656449174,149.40253891775967,148.10753463909072
342,0.34234234234234234,149.27216297027252,0.06505922805438863,0.6505922805438863,149.3372221983269,149.20710374221812,149.9227552508164,148.62157068972863
343,0.3433433433433433,149.85502254021955,0.06530693401293122,0.6530693401293122,149.9203294742325,149.7897156062066,150.50809188034887,149.20195320009023
344,0.34434434434434436,150.15693711797388,0.06581450423215321,0.658145042321532,150.22275162220603,150.09112261374173,150.81508216029542,149.49879207565235
345,0.34534534534534533,150.64582056588256,0.06614841441375373,0.6614841441375373,150.71196898029632,150.5796721514688,151.3073047100201,149.984336421745
346,0.34634634634634637,151.13931794143474,0.06647771261323666,0.6647771261323666,151.205795654048,151.0728402288215,151.80409506756712,150.47454081530236
347,0.34734734734734735,151.77709372372595,0.06667441480051807,0.6667441480051807,151.84376813852649,151.71041930892542,152.44383787173115,151.11034957572076
348,0.3483483483483483,152.0647933185997,0.06719131796930729,0.6719131796930728,152.131984636569,151.9976020006304,152.73670649829276,151.39288013890663
349,0.34934934934934936,152.4120359735617,0.06765199806779851,0.6765199806779851,152.4796879716295,152.3443839754939,153.0885559542397,151.7355159928837
350,0.35035035035035034,152.96895371115824,0.06792216056874562,0.6792216056874562,153.03687587172698,152.9010315505895,153.64817531684568,152.2897321054708
351,0.35135135135135137,153.40963352741153,0.06829700258334845,0.6829700258334845,153.47793052999486,153.3413365248282,154.09260355324503,152.72666350157803
352,0.35235235235235235,153.93664996136172,0.06859367006431892,0.6859367006431892,154.00524363142605,153.8680562912974,154.62258666200492,153.25071326071853
353,0.3533533533533533,154.23467799451967,0.06909508365294298,0.6909508365294298,154.3037730781726,154.16558291086673,154.9256288310491,153.54372715799025
354,0.35435435435435436,154.73984109191267,0.06941050709050146,0.6941050709050146,154.80925159900318,154.67043058482216,155.43394616281768,154.04573602100766
355,0.35535535535535534,155.11715578784037,0.06983906155627746,0.6983906155627746,155.18699484939665,155.0473167262841,155.81554640340315,154.4187651722776
356,0.3563563563563564,155.6979567762066,0.07008680139982534,0.7008680139982535,155.76804357760645,155.62786997480677,156.39882479020486,154.99708876220836
357,0.35735735735735735,156.0402238778202,0.07054498271196309,0.7054498271196309,156.11076886053218,155.96967889510825,156.74567370493983,155.3347740507006
358,0.35835835835835833,156.6364711915009,0.07077885762618578,0.7077885762618579,156.70725004912708,156.56569233387472,157.34425976776276,155.92868261523904
359,0.35935935935935936,157.005436364999,0.07121220188282888,0.7121220188282888,157.07664856688183,156.9342241631162,157.7175583838273,156.29331434617072
360,0.36036036036036034,157.36237824760744,0.07165486182485739,0.7165486182485739,157.4340331094323,157.29072338578257,158.078926865856,156.64582962935887
361,0.3613613613613614,157.8866101790415,0.07195118243378149,0.7195118243378149,157.9585613614753,157.8146589966077,158.6061220033793,157.16709835470368
362,0.36236236236236236,158.21043592251283,0.0724208173432316,0.7242081734323159,158.28285673985607,158.1380151051696,158.93464409594515,157.4862277490805
363,0.36336336336336333,158.6445509930999,0.0727941411350313,0.727941411350313,158.71734513423493,158.57175685196486,159.3724924044502,157.91660958174958
364,0.36436436436436437,159.1334931043178,0.07311986093110655,0.7311986093110655,159.20661296524892,159.0603732433867,159.86469171362887,158.40229449500674
365,0.36536536536536535,159.78307669900485,0.07330736882352175,0.7330736882352175,159.85638406782837,159.70976933018133,160.51615038724006,159.05000301076964
366,0.3663663663663664,159.95914126139417,0.07390027161591424,0.7390027161591424,160.03304153301008,159.88524098977825,160.69814397755331,159.22013854523502
367,0.36736736736736736,160.3130978861934,0.07433929759246903,0.7433929759246903,160.38743718378586,160.23875858860092,161.05649086211807,159.5697049102687
368,0.3683683683683684,160.84177061590188,0.07462976366351791,0.7462976366351791,160.9164003795654,160.76714085223836,161.58806825253706,160.0954729792667
369,0.36936936936936937,161.46423461564086,0.07484070801454007,0.7484070801454007,161.5390753236554,161.38939390762633,162.21264169578626,160.71582753549546
370,0.37037037037037035,161.73819604387313,0.07534567023359,0.7534567023359,161.81354171410672,161.66285037363954,162.49165274620904,160.98473934153722
371,0.3713713713713714,162.1988586619787,0.07569251289181735,0.7569251289181734,162.2745511748705,162.1231661490869,162.95578379089687,161.44193353306053
372,0.37237237237237236,162.56098423555264,0.07612122315086844,0.7612122315086844,162.6371054587035,162.48486301240177,163.32219646706133,161.79977200404394
373,0.3733733733733734,163.09962033677382,0.07640218272700974,0.7640218272700974,163.17602251950083,163.02321815404682,163.8636421640439,162.33559850950374
374,0.3743743743743744,163.41965221471636,0.07686447515594416,0.7686447515594417,163.49651668987232,163.3427877395604,164.1882969662758,162.65100746315693
375,0.37537537537537535,163.90172709968826,0.07719176403730675,0.7719176403730675,163.97891886372557,163.82453533565095,164.67364474006132,163.1298094593152
376,0.3763763763763764,164.44243083044807,0.07747039155197298,0.7747039155197298,164.51990122200004,164.3649604388961,165.2171347459678,163.66772691492835
377,0.37737737737737737,164.8318742107667,0.07787345627547451,0.7787345627547451,164.90974766704218,164.75400075449122,165.61060877352145,164.05313964801195
378,0.3783783783783784,165.13164207413473,0.07834906608565632,0.7834906608565633,165.20999114022038,165.05329300804908,165.9151327349913,164.34815141327817
379,0.3793793793793794,165.66135816527793,0.07863603068193264,0.7863603068193264,165.73999419595987,165.582722134596,166.44771847209725,164.8749978584586
380,0.38038038038038036,165.9176469517998,0.07914499884012072,0.7914499884012072,165.99679195063993,165.8385019529597,166.70909694020102,165.1261969633986
381,0.3813813813813814,166.42581203675638,0.07944890480482157,0.7944890480482157,166.5052609415612,166.34636313195156,167.2203010848046,165.63132298870818
382,0.38238238238238237,166.83389177561367,0.0798333462425439,0.798333462425439,166.9137251218562,166.75405842937113,167.6322252380391,166.03555831318823
383,0.3833833833833834,167.38651888332467,0.08010095934717786,0.8010095934717786,167.46661984267186,167.30641792397748,168.18752847679644,166.5855092898529
384,0.3843843843843844,167.74437600256417,0.08052492487928159,0.8052492487928159,167.82490092744345,167.66385107768488,168.54962525135699,166.93912675377135
385,0.38538538538538536,168.10868140122153,0.08094280871298966,0.8094280871298966,168.18962420993452,168.02773859250854,168.91810948835143,167.29925331409163
386,0.3863863863863864,168.5004973866063,0.08133796965506895,0.8133796965506895,168.58183535626137,168.41915941695123,169.313877083157,167.6871176900556
387,0.38738738738738737,168.90822725719636,0.08171986567980538,0.8171986567980538,168.98994712287617,168.82650739151654,169.7254259139944,168.09102860039832
388,0.3883883883883884,169.405233396263,0.08203070532429,0.8203070532429,169.48726410158727,169.3232026909387,170.2255404495059,168.58492634302007
389,0.3893893893893894,169.77734583967714,0.08243976947586194,0.8243976947586195,169.859785609153,169.69490607020128,170.60174353443577,168.9529481449185
390,0.39039039039039036,170.16017096401745,0.08283965991778416,0.8283965991778417,170.24301062393525,170.07733130409966,170.9885675631953,169.33177436483962
391,0.3913913913913914,170.4970208043558,0.08327471037795858,0.8327471037795858,170.58029551473376,170.41374609397784,171.32976790813538,169.66427370057622
392,0.3923923923923924,170.96711254309676,0.08360525013771589,0.8360525013771589,171.05071779323447,170.88350729295905,171.80316504447393,170.1310600417196
393,0.3933933933933934,171.25230997396258,0.08407875484380438,0.8407875484380438,171.33638872880638,171.16823121911878,172.09309752240063,170.41152242552454
394,0.3943943943943944,171.99986212246614,0.08419370898634206,0.8419370898634205,172.08405583145247,171.9156684134798,172.84179921232956,171.15792503260272
395,0.39539539539539537,172.30901832421392,0.08464809864769147,0.8464809864769147,172.39366642286163,172.22437022556622,173.15549931069083,171.46253733773702
396,0.3963963963963964,172.57919654847117,0.0851311728592878,0.851311728592878,172.66432772133047,172.49406537561188,173.43050827706406,171.72788481987828
397,0.3973973973973974,172.95878244469134,0.08552920827558802,0.8552920827558802,173.0443116529669,172.87325323641576,173.81407452744722,172.10349036193546
398,0.3983983983983984,173.45250220169024,0.08583963054140395,0.8583963054140396,173.53834183223165,173.36666257114882,174.31089850710427,172.5941058962762
399,0.3993993993993994,173.93580958344313,0.08615778817440925,0.8615778817440924,174.02196737161754,173.84965179526873,174.79738746518723,173.07423170169903
400,0.40040040040040037,174.22282527875987,0.08662467422486948,0.8662467422486948,174.30944995298475,174.136200604535,175.08907202100858,173.35657853651117
401,0.4014014014014014,174.5325189126074,0.08707313989158375,0.8707313989158374,174.61959205249897,174.44544577271583,175.40325031152324,173.66178751369156
402,0.4024024024024024,174.98712724153756,0.08741180416571187,0.8741180416571187,175.0745390457033,174.89971543737184,175.86124528319468,174.11300919988045
403,0.4034034034034034,175.2868740468971,0.08786604993249192,0.8786604993249192,175.3747400968296,175.1990079969646,176.16553454622203,174.4082135475722
404,0.4044044044044044,175.8289864817925,0.08813861841156806,0.8813861841156806,175.91712510020406,175.74084786338094,176.71037266590818,174.94760029767681
405,0.40540540540540543,176.15073103572146,0.08857518866094499,0.8857518866094499,176.2393062243824,176.06215584706052,177.03648292233092,175.264979149112
406,0.4064064064064064,176.6430043421845,0.08888447438470791,0.8888447438470791,176.7318888165692,176.55411986779978,177.53184908603157,175.75415959833742
407,0.4074074074074074,176.93168504291688,0.08934412059646057,0.8934412059646057,177.02102916351333,176.84234092232043,177.82512624888147,176.0382438369523
408,0.4084084084084084,177.20177752766352,0.08981615434967949,0.8981615434967949,177.2915936820132,177.11196137331385,178.09993907116032,176.30361598416673
409,0.4094094094094094,177.7341702134469,0.09009514237734276,0.9009514237734275,177.82426535582425,177.64407507106955,178.63512163722032,176.83321878967348
410,0.41041041041041043,177.97397557974713,0.0905876663972908,0.9058766639729079,178.06456324614442,177.88338791334985,178.87985224372005,177.06809891577421
411,0.4114114114114114,178.51482884703017,0.09086017746272113,0.9086017746272113,178.6056890244929,178.42396866956744,179.4234306216574,177.60622707240296
412,0.4124124124124124,178.9818626600138,0.0911862349862618,0.9118623498626179,179.07304889500006,178.89067642502755,179.89372500987642,178.0700003101512
413,0.4134134134134134,179.08927911745477,0.09177188759162412,0.9177188759162412,179.18105100504638,178.99750722986315,180.00699799337102,178.17156024153851
414,0.4144144144144144,179.64849473849668,0.0920307854507322,0.920307854507322,179.7405255239474,179.55646395304595,180.568802593004,178.72818688398937
415,0.41541541541541543,180.15632175208316,0.09232652541897321,0.9232652541897322,180.24864827750213,180.0639952266642,181.0795870062729,179.23305649789341
416,0.4164164164164164,180.37183155127764,0.09283157099227288,0.9283157099227288,180.4646631222699,180.27899998028536,181.30014726120038,179.4435158413549
417,0.4174174174174174,180.92512882339346,0.09309439988041364,0.9309439988041364,181.01822322327388,180.83203442351305,181.8560728221976,179.99418482458933
418,0.4184184184184184,181.23789807433224,0.09352853283738974,0.9352853283738973,181.33142660716962,181.14436954149485,182.17318340270614,180.30261274595833
419,0.4194194194194194,181.4242520743745,0.09405102146080285,0.9405102146080285,181.5183030958353,181.33020105291368,182.36476228898252,180.48374185976647
420,0.42042042042042044,181.96696601647392,0.09432106573108943,0.9432106573108944,182.061287082205,181.87264495074282,182.9101766737848,181.02375535916303
421,0.4214214214214214,182.31675274061217,0.09472680341656467,0.9472680341656468,182.41147954402874,182.2220259371956,183.26402077477783,181.3694847064465
422,0.4224224224224224,182.70111356589797,0.09510767471379016,0.9510767471379016,182.79622124061177,182.60600589118417,183.65219031303587,181.75003681876007
423,0.42342342342342343,183.0553858537878,0.09550905719759166,0.9550905719759166,183.15089491098541,182.9598767965902,184.01047642576373,182.1002952818119
424,0.4244244244244244,183.4582607523418,0.09587603025752525,0.9587603025752525,183.55413678259933,183.36238472208427,184.41702105491706,182.49950044976654
425,0.42542542542542544,183.777356841148,0.09630065540630799,0.9630065540630799,183.8736574965543,183.68105618574168,184.74036339521106,182.81435028708492
426,0.4264264264264264,184.09417693847823,0.09672602565054782,0.9672602565054782,184.19090296412878,183.99745091282767,185.0614371949837,183.12691668197274
427,0.4274274274274274,184.62498627936438,0.09700349092833428,0.9700349092833428,184.7219897702927,184.52798278843605,185.59502118864773,183.65495137008102
428,0.42842842842842843,184.98439626039828,0.09739868389784664,0.9739868389784665,185.08179494429612,184.88699757650045,185.95838309937676,184.0104094214198
429,0.4294294294294294,185.22590828282745,0.0978738224364331,0.978738224364331,185.3237821052639,185.128034460391,186.20464650719177,184.24717005846313
430,0.43043043043043044,185.6636053296212,0.09821433921157798,0.9821433921157797,185.76181966883277,185.5653909904096,186.64574872173696,184.68146193750542
431,0.4314314314314314,186.06445650465508,0.09857962159417767,0.9857962159417767,186.16303612624927,185.9658768830609,187.05025272059686,185.0786602887133
432,0.43243243243243246,186.53473409513614,0.09889749797667868,0.9889749797667868,186.63363159311282,186.43583659715947,187.52370907490294,185.54575911536935
433,0.43343343343343343,186.65326120316234,0.0994524714106669,0.9945247141066691,186.75271367457302,186.55380873175167,187.647785917269,185.65873648905568
434,0.4344344344344344,187.13514111653942,0.09976190851106059,0.9976190851106059,187.23490302505047,187.03537920802836,188.13276020165003,186.1375220314288
435,0.43543543543543545,187.42362851869635,0.10020062685957827,1.0020062685957827,187.52382914555594,187.32342789183676,188.42563478729213,186.42162225010057
436,0.4364364364364364,187.83320373457494,0.10055783337340922,1.0055783337340922,187.93376156794835,187.73264590120152,188.83878206830903,186.82762540084084
437,0.43743743743743746,188.21415630260216,0.10093373533204764,1.0093373533204764,188.3150900379342,188.11322256727013,189.22349365592265,187.20481894928167
438,0.43843843843843844,188.45300827005747,0.1014031687013414,1.014031687013414,188.55441143875882,188.3516051013561,189.46703995707088,187.43897658304405
439,0.4394394394394394,189.00136161038154,0.10166756247927045,1.0166756247927045,189.1030291728608,188.89969404790227,190.01803723517423,187.98468598558884
440,0.44044044044044045,189.20323700662766,0.10215995999824477,1.0215995999824476,189.3053969666259,189.10107704662943,190.2248366066101,188.18163740664522
441,0.44144144144144143,189.73623893441612,0.10243427168468369,1.0243427168468369,189.8386732061008,189.63380466273145,190.76058165126295,188.7118962175693
442,0.44244244244244246,189.8197852246423,0.10300204913209708,1.0300204913209707,189.9227872737744,189.7167831755102,190.84980571596327,188.7897647333213
443,0.44344344344344344,190.1124641051622,0.10343205138447625,1.0343205138447624,190.21589615654668,190.0090320537777,191.14678461900695,189.07814359131743
444,0.4444444444444444,190.47123529191853,0.1038186295103211,1.038186295103211,190.57505392142886,190.3674166624082,191.50942158702173,189.43304899681533
445,0.44544544544544545,191.05420822425887,0.10406030848177793,1.0406030848177792,191.15826853274066,190.95014791577708,192.09481130907665,190.0136051394411
446,0.44644644644644643,191.50824777194273,0.10438504784916718,1.0438504784916718,191.6126328197919,191.40386272409356,192.5520982504344,190.46439729345107
447,0.44744744744744747,191.70402873339043,0.1048754438782333,1.048754438782333,191.80890417726866,191.5991532895122,192.75278317217277,190.6552742946081
448,0.44844844844844844,192.08326968965326,0.10524738724670912,1.0524738724670912,192.18851707689998,191.97802230240654,193.13574356212035,191.03079581718617
449,0.4494494494494494,192.43310593357253,0.10563766220468923,1.0563766220468924,192.53874359577722,192.32746827136785,193.48948255561942,191.37672931152565
450,0.45045045045045046,192.83039428197887,0.10599733079468249,1.0599733079468248,192.93639161277355,192.7243969511842,193.8903675899257,191.77042097403205
451,0.45145145145145144,192.93588841073142,0.10654088151916553,1.0654088151916554,193.04242929225057,192.82934752921227,194.00129722592308,191.87047959553976
452,0.45245245245245247,193.39426332911634,0.10686109070395315,1.0686109070395315,193.5011244198203,193.2874022384124,194.46287423615587,192.32565242207681
453,0.45345345345345345,193.90031817126695,0.10715117753329377,1.0715117753329377,194.00746934880024,193.79316699373365,194.97182994659988,192.828806395934
454,0.4544544544544544,194.00675923612408,0.10769120961477181,1.076912096147718,194.11445044573887,193.8990680265093,195.0836713322718,192.92984713997637
455,0.45545545545545546,194.1630929885639,0.10819812649471536,1.0819812649471536,194.27129111505863,194.05489486206918,195.24507425351106,193.08111172361674
456,0.45645645645645644,194.80345188944145,0.1084045639050656,1.084045639050656,194.9118564533465,194.6950473255364,195.8874975284921,193.7194062503908
457,0.4574574574574575,195.0678373417464,0.10884357887026902,1.0884357887026903,195.1766809206167,194.95899376287613,196.1562731304491,193.97940155304372
458,0.45845845845845845,195.3392739319093,0.10927735867889758,1.0927735867889758,195.4485512905882,195.2299965732304,196.43204751869828,194.24650034512032
459,0.45945945945945943,195.82277142801294,0.10958042310955511,1.0958042310955511,195.9323518511225,195.7131910049034,196.91857565910848,194.7269671969174
460,0.46046046046046046,196.09615518105562,0.11001195257699112,1.1001195257699112,196.20616713363262,195.98614322847862,197.19627470682553,194.9960356552857
461,0.46146146146146144,196.65898908476166,0.1102662061953763,1.102662061953763,196.76925529095703,196.54872287856628,197.76165114671542,195.5563270228079
462,0.4624624624624625,196.7277772152994,0.11082116580940106,1.1082116580940107,196.8385983811088,196.61695604949,197.8359888733934,195.6195655572054
463,0.46346346346346345,196.9973559580411,0.11125277910742142,1.1125277910742142,197.10860873714853,196.8861031789337,198.10988374911534,195.88482816696688
464,0.46446446446446443,197.35233600979475,0.11163227579626214,1.1163227579626214,197.46396828559102,197.2407037339985,198.46865876775738,196.23601325183213
465,0.46546546546546547,197.78085152038247,0.1119672622735946,1.119672622735946,197.89281878265606,197.66888425810887,198.90052414311842,196.66117889764652
466,0.46646646646646645,198.23896343206317,0.11228430822172705,1.1228430822172706,198.3512477402849,198.12667912384146,199.36180651428043,197.11612034984591
467,0.4674674674674675,198.32710353483694,0.11282197203964386,1.1282197203964386,198.4399255068766,198.21428156279728,199.45532325523337,197.1988838144405
468,0.46846846846846846,198.61380114343532,0.11324012633589231,1.132401263358923,198.7270412697712,198.50056101709944,199.74620240679425,197.4813998800764
469,0.4694694694694695,199.10533953638142,0.11353662676180144,1.1353662676180145,199.21887616314322,198.99180290961962,200.24070580399945,197.9699732687634
470,0.47047047047047047,199.14596226397404,0.11409853796734234,1.1409853796734235,199.2600608019414,199.0318637260067,200.28694764364747,198.00497688430062
471,0.47147147147147145,199.52436030709393,0.11446094949692927,1.1446094949692927,199.63882125659086,199.409899357597,200.66896980206323,198.37975081212463
472,0.4724724724724725,199.94561764704653,0.11479804364408666,1.1479804364408666,200.06041569069063,199.83081960340243,201.0935980834874,198.79763721060567
473,0.47347347347347346,200.40686550943607,0.11511161881564871,1.151116188156487,200.52197712825173,200.2917538906204,201.55798169759257,199.25574932127958
474,0.4744744744744745,200.669002534804,0.11554086395348231,1.155408639534823,200.78454339875748,200.55346167085054,201.82441117433882,199.5135938952692
475,0.4754754754754755,201.0798301696109,0.11588328728553453,1.1588328728553452,201.1957134568964,200.96394688232536,202.23866304246624,199.92099729675553
476,0.47647647647647645,201.25915595249703,0.11635908406609632,1.1635908406609632,201.37551503656312,201.14279686843093,202.42274679315798,200.09556511183607
477,0.4774774774774775,201.54740988950562,0.1167711901355686,1.167711901355686,201.6641810796412,201.43063869937004,202.7151217908613,200.37969798814993
478,0.47847847847847846,201.8892838930776,0.11715203273664794,1.1715203273664794,202.00643592581423,201.77213186034095,203.06080422044406,200.71776356571112
479,0.4794794794794795,202.35417275806665,0.11746229943347054,1.1746229943347055,202.47163505750012,202.23671045863318,203.52879575240135,201.17954976373196
480,0.4804804804804805,202.618089202073,0.11788690351599825,1.1788690351599824,202.735976105589,202.500202298557,203.79695823723299,201.43922016691303
481,0.48148148148148145,203.0677875,0.11820544998538801,1.18205449985388,203.1859929499854,202.9495820500146,204.24984199985388,201.88573300014613
482,0.4824824824824825,203.29201672300823,0.118651487582769,1.18651487582769,203.410668210591,203.17336523542545,204.47853159883593,202.10550184718053
483,0.48348348348348347,203.416165043494,0.119152741871982,1.19152741871982,203.53531778536598,203.29701230162203,204.60769246221383,202.22463762477418
484,0.4844844844844845,203.73529867843396,0.11954359933848908,1.1954359933848908,203.85484227777246,203.61575507909546,204.93073467181887,202.53986268504906
485,0.4854854854854855,204.2396018551756,0.1198306977074645,1.198306977074645,204.35943255288308,204.11977115746814,205.43790883225026,203.04129487810096
486,0.48648648648648646,204.46146837352728,0.12027510175033337,1.2027510175033338,204.58174347527762,204.34119327177694,205.66421939103063,203.25871735602394
487,0.4874874874874875,204.5577517217924,0.12078791647714449,1.2078791647714449,204.67853963826957,204.43696380531526,205.76563088656386,203.34987255702097
488,0.48848848848848847,205.10857934553005,0.121049042583869,1.2104904258386902,205.22962838811392,204.98753030294617,206.31906977136873,203.89808891969136
489,0.4894894894894895,205.42366329167177,0.1214400196960006,1.214400196960006,205.54510331136777,205.30222327197578,206.6380634886318,204.20926309471176
490,0.4904904904904905,205.2664905824747,0.12208827622232928,1.2208827622232927,205.38857885869703,205.14440230625235,206.48737334469797,204.0456078202514
491,0.49149149149149146,205.77432655238945,0.12237289040162325,1.2237289040162325,205.8966994427911,205.65195366198782,206.9980554564057,204.5505976483732
492,0.4924924924924925,206.49992002745685,0.12253876397945543,1.2253876397945542,206.62245879143632,206.3773812634774,207.7253076672514,205.2745323876623
493,0.4934934934934935,206.56460193941928,0.1230640475700102,1.230640475700102,206.6876659869893,206.44153789184926,207.7952424151194,205.33396146371916
494,0.4944944944944945,206.72561338884654,0.12353552743523895,1.2353552743523895,206.8491489162818,206.6020778614113,207.96096866319894,205.49025811449414
495,0.4954954954954955,207.23112523558834,0.12382100662690829,1.238210066269083,207.35494624221525,207.10730422896142,208.46933530185743,205.99291516931925
496,0.4964964964964965,207.2717819765065,0.12435543938725914,1.2435543938725915,207.39613741589378,207.14742653711923,208.5153363703791,206.02822758263392
497,0.4974974974974975,207.57806231306625,0.12474685146891298,1.2474685146891298,207.70280916453515,207.45331546159736,208.8255308277554,206.33059379837712
498,0.4984984984984985,208.02469813543516,0.1250633638402994,1.250633638402994,208.14976149927546,207.89963477159486,209.27533177383816,206.77406449703216
499,0.4994994994994995,208.1743789271138,0.12553686948999393,1.2553686948999392,208.29991579660378,208.0488420576238,209.42974762201374,206.91901023221385
500,0.5005005005005005,208.33602425738505,0.12600282038221639,1.2600282038221637,208.46202707776726,208.21002143700284,209.59605246120722,207.07599605356287
501,0.5015015015015015,208.8074882396021,0.12630567508434748,1.2630567508434747,208.93379391468645,208.68118256451774,210.07054499044557,207.54443148875862
502,0.5025025025025025,208.92772339407904,0.1267918332331633,1.2679183323316328,209.0545152273122,208.80093156084587,210.19564172641068,207.6598050617474
503,0.5035035035035035,209.4484499654214,0.12706875415191926,1.2706875415191927,209.5755187195733,209.32138121126948,210.71913750694057,208.1777624239022
504,0.5045045045045045,209.65388530815866,0.12750936880080663,1.2750936880080663,209.78139467695948,209.52637593935785,210.92897899616673,208.3787916201506
505,0.5055055055055055,209.83373832863768,0.12796226693405677,1.2796226693405677,209.96170059557173,209.70577606170363,211.11336099797825,208.5541156592971
506,0.5065065065065065,210.38717196786834,0.12822217538112274,1.2822217538112275,210.51539414324947,210.25894979248721,211.66939372167957,209.1049502140571
507,0.5075075075075075,210.32251648569152,0.12879919455902347,1.2879919455902347,210.45131568025056,210.1937172911325,211.61050843128174,209.0345245401013
508,0.5085085085085085,210.72336300503707,0.12913705453304722,1.2913705453304722,210.85250005957013,210.594225950504,212.01473355036754,209.4319924597066
509,0.5095095095095095,211.01914105024827,0.1295281271402344,1.295281271402344,211.1486691773885,210.88961292310802,212.3144223216506,209.72385977884593
510,0.5105105105105106,211.40685185071914,0.1298722024068799,1.298722024068799,211.53672405312602,211.27697964831225,212.70557387478794,210.10812982665033
511,0.5115115115115115,211.65744171806273,0.1302853471818499,1.302853471818499,211.78772706524458,211.52715637088087,212.96029518988124,210.35458824624422
512,0.5125125125125125,211.7790469154221,0.13076257399711547,1.3076257399711546,211.90980948941922,211.64828434142498,213.08667265539324,210.47142117545096
513,0.5135135135135135,212.10414545708124,0.1311369913068937,1.3113699130689371,212.23528244838815,211.97300846577434,213.4155153701502,210.7927755440123
514,0.5145145145145145,212.45135949270477,0.13150004859658898,1.3150004859658897,212.58285954130136,212.31985944410818,213.76635997867066,211.13635900673887
515,0.5155155155155156,212.8997728597996,0.13181247559059156,1.3181247559059157,213.0315853353902,212.76796038420903,214.21789761570554,211.58164810389368
516,0.5165165165165165,213.08376579241158,0.13225606035128773,1.3225606035128772,213.21602185276288,212.9515097320603,214.40632639592445,211.7612051888987
517,0.5175175175175175,213.2376343317748,0.13271354583379016,1.3271354583379016,213.3703478776086,213.10492078594103,214.5647697901127,211.91049887343692
518,0.5185185185185185,213.330646692524,0.13319968800957763,1.3319968800957762,213.46384638053357,213.19744700451443,214.66264357261977,211.99864981242823
519,0.5195195195195195,213.7397999981681,0.13353054203626502,1.3353054203626502,213.87333054020436,213.60626945613186,215.07510541853077,212.40449457780545
520,0.5205205205205206,214.24742826017058,0.13381320566696275,1.3381320566696275,214.38124146583755,214.1136150545036,215.5855603168402,212.90929620350096
521,0.5215215215215215,214.1145428907675,0.13440677908288784,1.3440677908288783,214.2489496698504,213.9801361116846,215.45861068159638,212.7704750999386
522,0.5225225225225225,214.6561243123854,0.13467298581393153,1.3467298581393152,214.79079729819932,214.52145132657148,216.00285417052473,213.30939445424607
523,0.5235235235235235,214.7946543646985,0.13513332201757133,1.3513332201757133,214.92978768671605,214.65952104268092,216.1459875848742,213.44332114452277
524,0.5245245245245245,215.2365774026807,0.13544734183633034,1.3544734183633034,215.37202474451703,215.10113006084435,216.591050821044,213.88210398431738
525,0.5255255255255256,215.53371298707694,0.135830586677854,1.35830586677854,215.6695435737548,215.39788240039908,216.8920188538555,214.1754071202984
526,0.5265265265265265,215.79134058933755,0.13623226520391693,1.3623226520391694,215.92757285454147,215.65510832413364,217.15366324137673,214.42901793729837
527,0.5275275275275275,215.91211720555893,0.1366982541108691,1.366982541108691,216.0488154596698,215.77541895144805,217.2790997466676,214.54513466445025
528,0.5285285285285285,216.1688694632315,0.13709902967426996,1.3709902967426997,216.30596849290575,216.03177043355723,217.53985975997418,214.7978791664888
529,0.5295295295295295,216.52361470888948,0.1374532482869158,1.3745324828691579,216.66106795717639,216.38616146060258,217.89814719175865,215.1490822260203
530,0.5305305305305306,216.6987392902835,0.1378913689794734,1.378913689794734,216.83663065926297,216.56084792130403,218.07765298007823,215.31982560048877
531,0.5315315315315315,217.24653572684167,0.13815470741346286,1.3815470741346285,217.38469043425513,217.1083810194282,218.6280828009763,215.86498865270704
532,0.5325325325325325,217.14970944077035,0.13871835650290115,1.3871835650290114,217.28842779727324,217.01099108426746,218.53689300579936,215.76252587574135
533,0.5335335335335335,217.36411121507112,0.13913601390141359,1.391360139014136,217.50324722897253,217.2249752011697,218.75547135408524,215.972751076057
534,0.5345345345345345,217.72533070661984,0.1394855368658174,1.3948553686581742,217.86481624348565,217.58584516975404,219.120186075278,216.33047533796167
535,0.5355355355355356,217.9265763167974,0.13990820188563627,1.3990820188563626,218.06648451868304,217.78666811491175,219.32565833565377,216.52749429794102
536,0.5365365365365365,218.29435081623345,0.14025416729052356,1.4025416729052356,218.43460498352397,218.15409664894293,219.6968924891387,216.8918091433282
537,0.5375375375375375,218.57258765421093,0.14064074320332326,1.4064074320332325,218.71322839741427,218.4319469110076,219.97899508624417,217.1661802221777
538,0.5385385385385385,218.85673235518973,0.1410242250975577,1.410242250975577,218.9977565802873,218.71570813009217,220.26697460616532,217.44649010421415
539,0.5395395395395395,218.78926148996572,0.1415657957735464,1.4156579577354638,218.93082728573927,218.64769569419218,220.2049194477012,217.37360353223025
540,0.5405405405405406,219.05908725462535,0.14195436596059424,1.4195436596059423,219.20104162058595,218.91713288866475,220.4786309142313,217.6395435950194
541,0.5415415415415415,219.59512043853564,0.14222349935516126,1.4222349935516125,219.7373439378908,219.45289693918048,221.01735543208727,218.17288544498402
542,0.5425425425425425,219.82242673018757,0.14263063115082253,1.4263063115082253,219.96505736133838,219.67979609903676,221.2487330416958,218.39612041867935
543,0.5435435435435435,220.0217127756544,0.14304962783397657,1.4304962783397657,220.1647624034884,219.87866314782042,221.45220905399418,218.59121649731463
544,0.5445445445445445,219.75019726947795,0.1436749913404441,1.4367499134044408,219.8938722608184,219.6065222781375,221.1869471828824,218.3134473560735
545,0.5455455455455456,220.7014434589556,0.1437616388865753,1.4376163888657532,220.84520509784218,220.557681820069,222.13905984782136,219.26382707008983
546,0.5465465465465466,220.75719672598515,0.14424222231022876,1.4424222231022876,220.90143894829538,220.61295450367493,222.19961894908744,219.31477450288287
547,0.5475475475475475,220.815885220502,0.14472005943305705,1.4472005943305706,220.96060527993507,220.67116516106893,222.26308581483258,219.36868462617142
548,0.5485485485485485,221.21031036645442,0.14505098894448554,1.4505098894448554,221.3553613553989,221.06525937750993,222.66082025589927,219.75980047700958
549,0.5495495495495496,221.4198792491907,0.1454618886924073,1.454618886924073,221.5653411378831,221.2744173604983,222.87449813611477,219.96526036226663
550,0.5505505505505506,221.47361794589267,0.1459391700296913,1.459391700296913,221.61955711592236,221.32767877586298,222.9330096461896,220.01422624559575
551,0.5515515515515516,221.74424682561167,0.14632241975659546,1.4632241975659546,221.89056924536825,221.59792440585508,223.20747102317762,220.28102262804572
552,0.5525525525525525,221.84559120010192,0.146777325505819,1.4677732550581901,221.99236852560773,221.6988138745961,223.3133644551601,220.37781794504374
553,0.5535535535535535,222.12562782817884,0.14715555917895376,1.4715555917895375,222.27278338735778,221.9784722689999,223.59718341996836,220.6540722363893
554,0.5545545545545546,222.38017590152793,0.14754419223669,1.4754419223669,222.52772009376463,222.23263170929124,223.85561782389485,220.90473397916102
555,0.5555555555555556,223.05581860262754,0.14775472082051774,1.4775472082051775,223.20357332344807,222.908063881807,224.53336581083272,221.57827139442236
556,0.5565565565565566,223.1366818702166,0.1482163472385429,1.4821634723854291,223.28489821745512,222.98846552297806,224.61884534260201,221.65451839783117
557,0.5575575575575575,223.34255316593035,0.14862447936480488,1.4862447936480487,223.49117764529515,223.19392868656556,224.8287979595784,221.8563083722823
558,0.5585585585585585,223.2408723819405,0.14915978965190063,1.4915978965190062,223.3900321715924,223.09171259228862,224.73247027845952,221.7492744854215
559,0.5595595595595596,223.68979162252023,0.14946569153884365,1.4946569153884366,223.83925731405907,223.5403259309814,225.18444853790868,222.19513470713179
560,0.5605605605605606,223.99464085830942,0.14983107773215157,1.4983107773215156,224.14447193604158,223.84480978057726,225.49295163563093,222.49633008098792
561,0.5615615615615616,223.9979555260371,0.150320028670055,1.50320028670055,224.14827555470714,223.84763549736704,225.50115581273764,222.49475523933654
562,0.5625625625625625,224.2617311806071,0.1507012835787668,1.507012835787668,224.41243246418585,224.11102989702832,225.76874401639475,222.75471834481942
563,0.5635635635635635,224.61859103836247,0.1510442781433323,1.510442781433323,224.7696353165058,224.46754676021914,226.12903381979578,223.10814825692916
564,0.5645645645645646,224.80141695496644,0.1514577450626073,1.5145774506260732,224.95287470002904,224.64995920990384,226.3159944055925,223.28683950434038
565,0.5655655655655656,225.0095939688314,0.15186033093109805,1.5186033093109805,225.1614542997625,224.8577336379003,226.5281972781424,223.49099065952043
566,0.5665665665665666,225.27839478762203,0.1522380068996969,1.522380068996969,225.43063279452173,225.12615678072234,226.800774856619,223.75601471862507
567,0.5675675675675675,225.29614576365995,0.15271566486077837,1.5271566486077837,225.44886142852073,225.14343009879917,226.82330241226774,223.76898911505216
568,0.5685685685685685,225.94465741418924,0.15294087059571748,1.5294087059571748,226.09759828478497,225.7917165435935,227.4740661201464,224.41524870823207
569,0.5695695695695696,225.81411087641413,0.1534763460133482,1.5347634601334819,225.96758722242748,225.66063453040078,227.34887433654762,224.27934741628064
570,0.5705705705705706,226.3701819879381,0.1537386209314835,1.537386209314835,226.5239206088696,226.21644336700663,227.90756819725294,224.83279577862328
571,0.5715715715715716,226.34259355553974,0.15423140556366985,1.5423140556366985,226.4968249611034,226.18836214997606,227.88490761117643,224.80027949990304
572,0.5725725725725725,226.38940863986616,0.15469339570029841,1.546933957002984,226.54410203556645,226.23471524416587,227.93634259686914,224.84247468286318
573,0.5735735735735735,226.71738368651137,0.1550449597528898,1.5504495975288979,226.87242864626427,226.56233872675847,228.26783328404028,225.16693408898246
574,0.5745745745745746,226.8284189222492,0.15548038768839662,1.554803876883966,226.98389930993758,226.6729385345608,228.38322279913316,225.27361504536523
575,0.5755755755755756,227.13046025409136,0.15584135889910067,1.5584135889910067,227.28630161299046,226.97461889519226,228.68887384308238,225.57204666510034
576,0.5765765765765766,227.524225966253,0.15616677041535626,1.5616677041535625,227.68039273666835,227.36805919583765,229.08589367040656,225.96255826209944
577,0.5775775775775776,227.58702416546265,0.15661905118832592,1.566190511883259,227.74364321665098,227.43040511427432,229.15321467734591,226.0208336535794
578,0.5785785785785785,227.8619470194954,0.156989460800718,1.5698946080071798,228.01893648029613,227.70495755869467,229.4318416275026,226.2920524114882
579,0.5795795795795796,228.1014394960258,0.15737302215361573,1.5737302215361573,228.2588125181794,227.94406647387217,229.67516971756194,226.52770927448964
580,0.5805805805805806,227.88768321110007,0.15792689110200342,1.5792689110200342,228.04561010220206,227.72975631999807,229.4669521221201,226.30841430008005
581,0.5815815815815816,228.25059289520445,0.15826283275903577,1.5826283275903577,228.4088557279635,228.0923300624454,229.8332212227948,226.6679645676141
582,0.5825825825825826,228.61039498853702,0.15859979277579833,1.5859979277579832,228.7689947813128,228.45179519576124,230.196392916295,227.02439706077905
583,0.5835835835835835,228.64270891714733,0.15905845744005206,1.5905845744005207,228.80176737458737,228.4836504597073,230.23329349154784,227.05212434274682
584,0.5845845845845846,229.08197075507357,0.15936548630851569,1.5936548630851568,229.24133624138207,228.92260526876507,230.67562561815873,227.4883158919884
585,0.5855855855855856,228.98298496255524,0.15987101554365288,1.5987101554365288,229.14285597809888,228.8231139470116,230.58169511799176,227.38427480711871
586,0.5865865865865866,229.467430346047,0.16016125336425674,1.6016125336425673,229.62759159941126,229.30726909268273,231.06904287968956,227.86581781240443
587,0.5875875875875876,229.429862139028,0.16064235944385008,1.6064235944385008,229.59050449847183,229.26921977958415,231.03628573346649,227.8234385445895
588,0.5885885885885885,229.48184347147895,0.16108944499562866,1.6108944499562865,229.6429329164746,229.3207540264833,231.09273792143523,227.87094902152268
589,0.5895895895895896,230.12499206918125,0.16132217573751315,1.6132217573751315,230.28631424491877,229.96366989344372,231.73821382655638,228.51177031180612
590,0.5905905905905906,229.84107560406727,0.16188912116463433,1.6188912116463432,230.00296472523192,229.67918648290262,231.4599668157136,228.22218439242093
591,0.5915915915915916,230.35843882476254,0.16216751841116311,1.621675184111631,230.5206063431737,230.19627130635138,231.98011400887418,228.7367636406509
592,0.5925925925925926,230.15978224154466,0.16270091783253934,1.6270091783253935,230.3224831593772,229.9970813237121,231.78679141987004,228.53277306321928
593,0.5935935935935935,231.0023368980156,0.16286381324321397,1.6286381324321397,231.16520071125882,230.8394730847724,232.63097503044776,229.37369876558347
594,0.5945945945945946,230.83461972157116,0.16338511953192345,1.6338511953192345,230.99800484110307,230.67123460203925,232.4684709168904,229.20076852625192
595,0.5955955955955956,231.1123380740053,0.16374797121855708,1.6374797121855709,231.27608604522385,230.94859010278674,232.74981778619087,229.4748583618197
596,0.5965965965965966,231.06802424227212,0.1642230324633292,1.6422303246332919,231.23224727473544,230.9038012098088,232.7102545669054,229.42579391763883
597,0.5975975975975976,231.42043554485824,0.16455906983252516,1.6455906983252517,231.58499461469077,231.2558764750257,233.0660262431835,229.77484484653297
598,0.5985985985985985,231.56753962120735,0.1649660788633385,1.649660788633385,231.73250570007067,231.40257354234402,233.21720040984073,229.91787883257396
599,0.5995995995995996,231.66067507904899,0.16539098128699897,1.6539098128699896,231.826066060336,231.49528409776198,233.31458489191897,230.006765266179
600,0.6006006006006006,231.91293519280916,0.1657606521674682,1.6576065216746818,232.07869584497664,231.74717454064168,233.57054171448385,230.25532867113446
601,0.6016016016016016,232.22130700673938,0.16611086950800635,1.6611086950800635,232.38741787624738,232.05519613723138,233.88241570181944,230.56019831165932
602,0.6026026026026026,232.1225747316078,0.1665989615302734,1.665989615302734,232.28917369313808,231.95597577007754,233.78856434691053,230.4565851163051
603,0.6036036036036035,232.44284352807009,0.1669444468882838,1.669444468882838,232.60978797495838,232.2758990811818,234.11228799695292,230.77339905918726
604,0.6046046046046046,232.8162731608625,0.167271868901608,1.67271868901608,232.98354502976412,232.64900129196087,234.48899184987857,231.14355447184641
605,0.6056056056056056,233.15121233600928,0.16761211558933337,1.6761211558933335,233.3188244515986,232.98360022041996,234.8273334919026,231.47509118011595
606,0.6066066066066066,232.9850910895943,0.1681194514881553,1.681194514881553,233.15321054108247,232.81697163810614,234.66628560447586,231.30389657471275
607,0.6076076076076076,232.7620318402503,0.16864303958110669,1.686430395811067,232.9306748798314,232.5933888006692,234.44846223606137,231.07560144443923
608,0.6086086086086087,233.42442910335407,0.16887467509693546,1.6887467509693546,233.593303778451,233.25555442825714,235.11317585432343,231.7356823523847
609,0.6096096096096096,233.38293749999997,0.1693371665306715,1.693371665306715,233.55227466653065,233.2136003334693,235.0763091653067,231.68956583469324
610,0.6106106106106106,233.54914708961707,0.16973085134650182,1.697308513465018,233.71887794096358,233.37941623827055,235.2464556030821,231.85183857615203
611,0.6116116116116116,233.87307369600816,0.17007299094198947,1.7007299094198947,234.04314668695017,233.70300070506616,235.57380360542805,232.17234378658827
612,0.6126126126126126,234.1510509855216,0.17042981973424448,1.7042981973424447,234.32148080525585,233.98062116578737,235.85534918286405,232.44675278817917
613,0.6136136136136137,234.24395635350368,0.17084590965049076,1.7084590965049076,234.41480226315417,234.07311044385318,235.95241545000857,232.53549725699878
614,0.6146146146146146,234.59836585391318,0.17117762799053396,1.7117762799053395,234.76954348190372,234.42718822592263,236.31014213381852,232.88658957400784
615,0.6156156156156156,234.44858525856424,0.17166973199986282,1.7166973199986282,234.6202549905641,234.27691552656438,236.16528257856285,232.73188793856562
616,0.6166166166166166,234.41859726969753,0.17212209185337526,1.7212209185337526,234.5907193615509,234.24647517784416,236.1398181882313,232.69737635116377
617,0.6176176176176176,234.93520915612174,0.1724021322490037,1.724021322490037,235.10761128837075,234.76280702387274,236.6592304786118,233.2111878336317
618,0.6186186186186187,234.6815288195621,0.17292281520920363,1.7292281520920363,234.8544516347713,234.50860600435288,236.41075697165414,232.95230066747004
619,0.6196196196196196,235.12435192827,0.17322593616464033,1.7322593616464033,235.29757786443463,234.95112599210535,236.8566112899164,233.39209256662357
620,0.6206206206206206,235.3611210706788,0.17359279422623558,1.735927942262356,235.53471386490503,235.18752827645255,237.09704901294114,233.62519312841644
621,0.6216216216216216,235.3350337053966,0.17404008456457162,1.7404008456457163,235.50907378996118,235.16099362083202,237.07543455104232,233.59463285975087
622,0.6226226226226226,235.57604751598396,0.17440473918385008,1.7440473918385009,235.7504522551678,235.40164277680012,237.32009490782247,233.83200012414545
623,0.6236236236236237,235.53356492697247,0.17485506215979282,1.7485506215979283,235.70841998913227,235.35870986481268,237.2821155485704,233.78501430537455
624,0.6246246246246246,236.0193117012981,0.17514492101547427,1.7514492101547428,236.1944566223136,235.84416678028262,237.77076091145284,234.26786249114338
625,0.6256256256256256,236.16093744010823,0.17553861753317518,1.755386175331752,236.3364760576414,235.98539882257506,237.91632361543998,234.40555126477648
626,0.6266266266266266,236.50460856524973,0.17587114869465886,1.7587114869465887,236.68047971394438,236.32873741655507,238.26332005219632,234.74589707830313
627,0.6276276276276276,236.60951041932438,0.17627503674179873,1.7627503674179872,236.78578545606618,236.43323538258258,238.37226078674237,234.8467600519064
628,0.6286286286286287,236.60781064681143,0.17670982892261963,1.7670982892261964,236.78452047573404,236.43110081788882,238.37490893603763,234.84071235758523
629,0.6296296296296297,236.46683076577355,0.1771842763009076,1.771842763009076,236.64401504207447,236.28964648947263,238.23867352878264,234.69498800276446
630,0.6306306306306306,236.6311801693153,0.17756814116762,1.7756814116762,236.8087483104829,236.45361202814766,238.4068615809915,234.85549875763908
631,0.6316316316316316,236.88052866148274,0.17792689805242476,1.7792689805242476,237.05845555953516,236.70260176343032,238.659797642007,235.1012596809585
632,0.6326326326326326,237.5701687191305,0.17815752018959732,1.7815752018959732,237.74832623932008,237.3920111989409,239.35174392102647,235.78859351723452
633,0.6336336336336337,237.4419359089737,0.1786255700157102,1.786255700157102,237.6205614789894,237.263310338958,239.22819160913082,235.6556802088166
634,0.6346346346346347,237.3899470106258,0.179069988702814,1.7906998870281399,237.56901699932862,237.21087702192298,239.18064689765396,235.59924712359765
635,0.6356356356356356,237.8526466200405,0.1793666229785322,1.793666229785322,238.03201324301904,237.67327999706197,239.64631284982582,236.0589803902552
636,0.6366366366366366,237.9420476792794,0.17976960294640462,1.7976960294640463,238.1218172822258,237.762278076333,239.73974370874345,236.14435164981535
637,0.6376376376376376,237.94450619289825,0.18019637374818845,1.8019637374818844,238.12470256664645,237.76430981915004,239.74646993038013,236.14254245541636
638,0.6386386386386387,238.32989672552173,0.18051472519140538,1.805147251914054,238.51041145071315,238.14938200033032,240.1350439774358,236.52474947360767
639,0.6396396396396397,237.91411962792196,0.18105642428846175,1.8105642428846176,238.09517605221043,237.7330632036335,239.7246838708066,236.10355538503734
640,0.6406406406406406,238.19617211213068,0.1814030013678209,1.814030013678209,238.3775751134985,238.01476911076287,240.0102021258089,236.38214209845248
641,0.6416416416416416,238.47280191092474,0.18175088591850913,1.8175088591850912,238.65455279684326,238.29105102500623,240.29031077010984,236.65529305173965
642,0.6426426426426426,238.39655577936657,0.18219496716653602,1.8219496716653603,238.5787507465331,238.21436081220003,240.21850545103192,236.57460610770121
643,0.6436436436436437,238.54742877524143,0.18257627314789582,1.8257627314789582,238.73000504838933,238.36485250209353,240.3731915067204,236.72166604376247
644,0.6446446446446447,238.82693461464615,0.18292244224665807,1.8292244224665808,239.0098570568928,238.6440121723995,240.65615903711273,236.99771019217957
645,0.6456456456456456,239.03987447101005,0.18328632876364664,1.8328632876364663,239.2231607997737,238.8565881422464,240.8727377586465,237.2070111833736
646,0.6466466466466466,238.9634816635239,0.18372708534004703,1.8372708534004702,239.14720874886396,238.77975457818386,240.80075251692438,237.12621081012344
647,0.6476476476476476,238.84042299071334,0.1841786720411308,1.841786720411308,239.02460166275446,238.6562443186722,240.68220971112464,236.99863627030203
648,0.6486486486486487,239.35757478946388,0.1844610617066143,1.844610617066143,239.5420358511705,239.17311372775725,241.20218540653002,237.51296417239774
649,0.6496496496496497,239.27274273687553,0.18490124380411602,1.8490124380411601,239.45764398067965,239.0878414930714,241.1217551749167,237.42373029883436
650,0.6506506506506506,239.83272801312378,0.18517250805826432,1.8517250805826433,240.01790052118204,239.64755550506553,241.68445309370642,237.98100293254114
651,0.6516516516516516,239.46674673468235,0.1856840941822387,1.8568409418223868,239.6524308288646,239.2810626405001,241.32358767650473,237.60990579285996
652,0.6526526526526526,239.85398589931503,0.18600022471262348,1.8600022471262347,240.03998612402765,239.66798567460242,241.71398814644127,237.9939836521888
653,0.6536536536536537,240.35227888499776,0.18628769775979695,1.8628769775979694,240.53856658275757,240.16599118723795,242.21515586259574,238.48940190739978
654,0.6546546546546547,240.27582084104557,0.18672244745401687,1.8672244745401687,240.4625432884996,240.08909839359154,242.14304531558574,238.4085963665054
655,0.6556556556556556,240.3169594888295,0.18712611862666514,1.8712611862666515,240.50408560745618,240.12983337020282,242.18822067509615,238.44569830256285
656,0.6566566566566566,240.12635662923313,0.1875869252280223,1.8758692522802232,240.31394355446116,239.9387697040051,242.00222588151334,238.25048737695292
657,0.6576576576576576,240.2745358237629,0.18796197149308322,1.8796197149308322,240.46249779525598,240.08657385226982,242.15415553869374,238.39491610883206
658,0.6586586586586587,240.6844421841481,0.1882718405376966,1.882718405376966,240.87271402468582,240.4961703436104,242.5671605895251,238.80172377877113
659,0.6596596596596597,240.63031088343746,0.1886961622590091,1.886961622590091,240.81900704569648,240.44161472117844,242.51727250602755,238.74334926084737
660,0.6606606606606606,240.79918880565543,0.18906491931126615,1.8906491931126614,240.9882537249667,240.61012388634416,242.6898379987681,238.90853961254277
661,0.6616616616616616,240.81906738140427,0.18946943520526296,1.8946943520526296,241.00853681660953,240.629597946199,242.7137617334569,238.92437302935164
662,0.6626626626626626,241.15746066525168,0.18979633765598644,1.8979633765598645,241.34725700290767,240.96766432759568,243.05542404181153,239.25949728869182
663,0.6636636636636637,240.9627975110259,0.19025106154881236,1.9025106154881235,241.15304857257473,240.7725464494771,242.86530812651404,239.06028689553779
664,0.6646646646646647,241.093665766929,0.19062689367361624,1.9062689367361623,241.28429266060263,240.90303887325538,242.99993470366516,239.18739683019285
665,0.6656656656656657,241.38841491534774,0.19096357363294061,1.909635736329406,241.57937848898067,241.1974513417148,243.29805065167716,239.47877917901832
666,0.6666666666666666,241.61199310188044,0.1913168900604903,1.9131689006049029,241.80330999194092,241.42067621181997,243.52516200248536,239.69882420127553
667,0.6676676676676676,241.76208469506173,0.19168718407981294,1.9168718407981293,241.95377187914156,241.5703975109819,243.67895653585987,239.8452128542636
668,0.6686686686686687,241.9617769334657,0.19204550971539566,1.9204550971539567,242.1538224431811,241.7697314237503,243.88223203061966,240.04132183631174
669,0.6696696696696697,241.8502583834679,0.19247549313798173,1.9247549313798173,242.04273387660587,241.6577828903299,243.7750133148477,239.92550345208807
670,0.6706706706706707,241.8398891023361,0.1928809509948613,1.9288095099486129,242.03277005333095,241.64700815134123,243.7686986122847,239.91107959238747
671,0.6716716716716716,242.17807501794857,0.19320635554358237,1.9320635554358236,242.37128137349217,241.98486866240498,244.1101385733844,240.24601146251274
672,0.6726726726726726,242.2301944146132,0.19359653206987976,1.9359653206987977,242.42379094668308,242.03659788254333,244.166159735312,240.29422909391442
673,0.6736736736736737,242.38530347808256,0.19396288511138673,1.9396288511138673,242.57926636319394,242.1913405929712,244.32493232919643,240.4456746269687
674,0.6746746746746747,242.33487191078459,0.1943746640117767,1.943746640117767,242.52924657479636,242.1404972467728,244.27861855090237,240.3911252706668
675,0.6756756756756757,242.7272916237279,0.19468737728068658,1.9468737728068657,242.92197900100857,242.53260424644722,244.67416539653476,240.78041785092103
676,0.6766766766766766,242.1959371246859,0.19520311217826927,1.9520311217826927,242.39114023686417,242.00073401250765,244.1479682464686,240.24390600290323
677,0.6776776776776777,242.43666330042083,0.19554859120196766,1.9554859120196766,242.6322118916228,242.24111470921886,244.3921492124405,240.48117738840116
678,0.6786786786786787,242.50969817071433,0.19592998387032837,1.9592998387032836,242.70562815458464,242.31376818684402,244.46899800941762,240.55039833201104
679,0.6796796796796797,242.92809306831435,0.19623680705069177,1.9623680705069177,243.12432987536505,242.73185626126366,244.89046113882128,240.96572499780743
680,0.6806806806806807,243.0441344665719,0.19660837559265082,1.9660837559265083,243.24074284216456,242.84752609097924,245.01021822249842,241.07805071064539
681,0.6816816816816816,242.80845186326832,0.1970537719693768,1.970537719693768,243.00550563523768,242.61139809129895,244.77898958296208,240.83791414357455
682,0.6826826826826827,243.12574432070627,0.1973817467568251,1.973817467568251,243.3231260674631,242.92836257394944,245.0995617882745,241.15192685313804
683,0.6836836836836837,243.28678970756968,0.1977422980601853,1.977422980601853,243.48453200562986,243.0890474095095,245.26421268817154,241.30936672696782
684,0.6846846846846847,243.2313627935004,0.19814731372121414,1.9814731372121415,243.42951010722163,243.0332154797792,245.21283593071254,241.24988965628827
685,0.6856856856856857,243.30212716293562,0.19852542673231063,1.9852542673231064,243.50065258966794,243.1036017362033,245.28738143025873,241.3168728956125
686,0.6866866866866866,243.3742553494223,0.19890266554893116,1.9890266554893117,243.57315801497123,243.17535268387337,245.3632820049116,241.385228693933
687,0.6876876876876877,243.80635536403798,0.19920643178794217,1.9920643178794217,244.0055617958259,243.60714893225006,245.7984196819174,241.81429104615856
688,0.6886886886886887,243.65255104580282,0.19962853610455167,1.9962853610455167,243.85217958190736,243.45292250969828,245.64883640684835,241.6562656847573
689,0.6896896896896897,243.85507190328235,0.1999782420226651,1.999782420226651,244.05505014530502,243.65509366125968,245.854854323509,241.8552894830557
690,0.6906906906906907,243.81757260349792,0.20037524999610054,2.0037524999610055,244.01794785349404,243.6171973535018,245.82132510345892,241.81382010353693
691,0.6916916916916916,243.81304647495148,0.20076482306563284,2.0076482306563284,244.01381129801712,243.61228165188584,245.8206947056078,241.80539824429516
692,0.6926926926926927,244.18954954291013,0.20107944257178867,2.0107944257178865,244.39062898548192,243.98847010033833,246.200343968628,242.17875511719225
693,0.6936936936936937,243.87852490471977,0.20152713856563834,2.0152713856563835,244.0800520432854,243.67699776615413,245.89379629037614,241.8632535190634
694,0.6946946946946947,243.73338523118449,0.20194098265515797,2.0194098265515796,243.93532621383963,243.53144424852934,245.75279505773605,241.71397540463292
695,0.6956956956956957,243.96364051339285,0.20228295597207452,2.022829559720745,244.1659234693649,243.76135755742078,245.9864700731136,241.9408109536721
696,0.6966966966966966,244.57310839374028,0.20255319450973777,2.0255319450973777,244.77566158825002,244.37055519923055,246.59864033883767,242.5475764486429
697,0.6976976976976977,244.52659991446782,0.20294714850365228,2.029471485036523,244.72954706297148,244.32365276596417,246.55607139950433,242.4971284294313
698,0.6986986986986987,244.24790729462882,0.20338298950295608,2.0338298950295606,244.45129028413177,244.04452430512586,246.28173718965837,242.21407739959926
699,0.6996996996996997,244.52012136392042,0.20371619644881658,2.037161964488166,244.72383756036925,244.3164051674716,246.5572833284086,242.48295939943225
700,0.7007007007007007,244.7135223593541,0.20406368027638605,2.0406368027638604,244.9175860396305,244.5094586790777,246.75415916211796,242.67288555659024
701,0.7017017017017017,244.70143111745085,0.2044481532096551,2.044481532096551,244.9058792706605,244.4969829642412,246.7459126495474,242.6569495853543
702,0.7027027027027027,244.7862818976635,0.20481443649467032,2.0481443649467033,244.9910963341582,244.58146746116884,246.8344262626102,242.73813753271682
703,0.7037037037037037,244.82556641160298,0.20518831105303573,2.0518831105303574,245.030754722656,244.62037810054994,246.87744952213333,242.77368330107262
704,0.7047047047047047,244.94180515777512,0.20554799400423543,2.0554799400423542,245.14735315177936,244.7362571637709,246.99728509781747,242.88632521773278
705,0.7057057057057057,245.00575470466924,0.20591640591710644,2.0591640591710645,245.21167111058634,244.79983829875215,247.0649187638403,242.9465906454982
706,0.7067067067067067,244.91752785695255,0.20631054978464836,2.0631054978464833,245.1238384067372,244.71121730716789,246.98063335479904,242.85442235910605
707,0.7077077077077077,245.43041550896066,0.2066004140482401,2.0660041404824008,245.6370159230089,245.22381509491242,247.49641964944306,243.36441136847827
708,0.7087087087087087,245.0642108228926,0.207040945386199,2.07040945386199,245.2712517682788,244.85716987750638,247.1346202767546,242.9938013690306
709,0.7097097097097097,244.98002474519947,0.2074317524036162,2.0743175240361618,245.18745649760308,244.77259299279586,247.05434226923563,242.9057072211633
710,0.7107107107107107,245.0999537382232,0.20778769503318625,2.0778769503318624,245.30774143325638,244.89216604319003,247.17783068855508,243.02207678789134
711,0.7117117117117117,245.28401855278022,0.20813267853182482,2.0813267853182484,245.49215123131205,245.0758858742484,247.36534533809848,243.20269176746197
712,0.7127127127127127,244.993366460881,0.20855474252526324,2.0855474252526323,245.20192120340624,244.78481171835574,247.07891388613362,242.90781903562836
713,0.7137137137137137,245.1788240751357,0.20889857379446708,2.088985737944671,245.38772264893018,244.96992550134124,247.2678098130804,243.08983833719103
714,0.7147147147147147,245.47299412924627,0.2092247481255551,2.092247481255551,245.68221887737184,245.2637693811207,247.56524161050183,243.38074664799072
715,0.7157157157157157,245.8606651117848,0.20953582798190304,2.0953582798190302,246.07020093976672,245.6511292838029,247.95602339160385,243.76530683196577
716,0.7167167167167167,245.52824090055444,0.20996124263087373,2.0996124263087372,245.7382021431853,245.31827965792357,247.62785332686317,243.4286284742457
717,0.7177177177177178,245.77346106091164,0.2102945821081663,2.1029458210816627,245.9837556430198,245.56316647880348,247.87640688199332,243.67051523982997
718,0.7187187187187187,245.80080370583485,0.21066163301010732,2.1066163301010734,246.01146533884497,245.59014207282473,247.90742003593593,243.69418737573378
719,0.7197197197197197,245.82321441709345,0.21102880373304383,2.1102880373304385,246.0342432208265,245.6121856133604,247.9335024544239,243.71292637976302
720,0.7207207207207207,245.80988785660878,0.21140073842877577,2.1140073842877576,246.02128859503756,245.59848711818,247.92389524089654,243.69588047232102
721,0.7217217217217217,245.5765208395241,0.21180469247423156,2.1180469247423157,245.78832553199834,245.36471614704988,247.69456776426642,243.4584739147818
722,0.7227227227227228,245.85253781760096,0.21213205243994457,2.1213205243994455,246.06466987004092,245.640405765161,247.9738583420004,243.73121729320152
723,0.7237237237237237,245.6566002504502,0.21252844053266343,2.125284405326634,245.86912869098285,245.44407180991755,247.78188465577682,243.53131584512357
724,0.7247247247247247,245.97985445103555,0.2128485235754941,2.1284852357549413,246.19270297461105,245.76700592746005,248.1083396867905,243.8513692152806
725,0.7257257257257257,246.30980848373054,0.21316755196392373,2.1316755196392374,246.52297603569446,246.09664093176661,248.44148400336977,244.1781329640913
726,0.7267267267267267,245.72064525799965,0.2136176214635911,2.1361762146359107,245.93426287946323,245.50702763653607,247.85682147263557,243.58446904336373
727,0.7277277277277278,246.25240452754767,0.21390793362968494,2.139079336296849,246.46631246117735,246.03849659391798,248.3914838638445,244.11332519125082
728,0.7287287287287287,246.2640527856794,0.21427128977530438,2.142712897753044,246.4783240754547,246.0497814959041,248.40676568343247,244.12133988792635
729,0.7297297297297297,246.44056666862397,0.21461118173082327,2.146111817308233,246.6551778503548,246.22595548689316,248.5866784859322,244.29445485131575
730,0.7307307307307307,245.99979767190243,0.2150350335304483,2.1503503353044833,246.21483270543288,245.78476263837197,248.15014800720692,243.84944733659793
731,0.7317317317317317,246.55880365932038,0.2153222914464394,2.153222914464394,246.7741259507668,246.34348136787395,248.71202657378478,244.40558074485597
732,0.7327327327327328,246.15078809106546,0.2157393875633692,2.1573938756336917,246.36652747862883,245.9350487035021,248.30818196669915,243.99339421543178
733,0.7337337337337337,245.92178379376355,0.21613053276356473,2.161305327635647,246.13791432652712,245.70565326099998,248.0830891213992,243.7604784661279
734,0.7347347347347347,246.19515886780815,0.21645572280501837,2.164557228050184,246.41161459061317,245.97870314500312,248.35971609585832,244.03060163975798
735,0.7357357357357357,246.2645096840322,0.21680696590064136,2.1680696590064135,246.48131664993284,246.04770271813155,248.4325793430386,244.09644002502577
736,0.7367367367367368,246.53170005296357,0.21713264913298436,2.1713264913298436,246.74883270209656,246.31456740383058,248.7030265442934,244.36037356163374
737,0.7377377377377378,246.1124541142806,0.2175442328036585,2.175442328036585,246.32999834708426,245.89490988147696,248.2878964423172,243.93701178624403
738,0.7387387387387387,246.52769916618595,0.2178511045236033,2.178511045236033,246.74555027070954,246.30984806166236,248.706210211422,244.34918812094992
739,0.7397397397397397,246.77289064920254,0.21817894884429326,2.1817894884429325,246.99106959804683,246.55471170035824,248.95468013764548,244.5911011607596
740,0.7407407407407407,247.04807224144773,0.21850297364363006,2.1850297364363005,247.26657521509136,246.8295692678041,249.23310197788402,244.86304250501144
741,0.7417417417417418,246.63993884363651,0.21890966987291766,2.1890966987291764,246.85884851350943,246.4210291737636,248.8290355423657,244.45084214490734
742,0.7427427427427428,246.8548047083193,0.2192404181815501,2.192404181815501,247.07404512650086,246.63556429013775,249.0472088901348,244.6624005265038
743,0.7437437437437437,246.2962291341745,0.2196610972941007,2.196610972941007,246.5158902314686,246.0765680368804,248.4928401071155,244.09961816123348
744,0.7447447447447447,246.61134175410515,0.21997957164865536,2.1997957164865536,246.8313213257538,246.3913621824565,248.81113747059172,244.4115460376186
745,0.7457457457457457,246.60387485303173,0.22033461692864756,2.2033461692864758,246.82420946996038,246.38354023610307,248.8072210223182,244.40052868374525
746,0.7467467467467468,246.9821210036299,0.22064575391602714,2.2064575391602714,247.20276675754593,246.7614752497139,249.1885785427902,244.77566346446963
747,0.7477477477477478,246.67948613757255,0.22103277330915863,2.2103277330915865,246.90051891088171,246.4584533642634,248.88981387066414,244.46915840448096
748,0.7487487487487487,247.07325041538405,0.22134213365016667,2.213421336501667,247.2945925490342,246.8519082817339,249.2866717518857,244.8598290788824
749,0.7497497497497497,246.97602381617307,0.2217050653612126,2.2170506536121257,247.1977288815343,246.75431875081185,249.1930744697852,244.75897316256095
750,0.7507507507507507,246.8765634151231,0.22206724961061716,2.2206724961061717,247.0986306647337,246.65449616551248,249.09723591122926,244.6558909190169
751,0.7517517517517518,246.79812330239724,0.22242625666859153,2.2242625666859155,247.02054955906584,246.57569704572865,249.02238586908317,244.57386073571132
752,0.7527527527527528,246.88994625610331,0.2227668923913296,2.227668923913296,247.11271314849463,246.667179363712,249.1176151800166,244.66227733219003
753,0.7537537537537538,246.94823201659054,0.2231105712082996,2.231105712082996,247.17134258779885,246.72512144538223,249.17933772867354,244.71712630450753
754,0.7547547547547547,246.67056234075022,0.22348726673093913,2.2348726673093915,246.89404960748115,246.4470750740193,248.9054350080596,244.43568967344083
755,0.7557557557557557,246.8430977610638,0.22381843322971529,2.238184332297153,247.06691619429353,246.61927932783408,249.08128209336095,244.60491342876665
756,0.7567567567567568,247.22496731576518,0.22412892692086664,2.2412892692086666,247.44909624268604,247.00083838884433,249.46625658497385,244.98367804655652
757,0.7577577577577578,246.77333179910224,0.2245197939153271,2.245197939153271,246.99785159301757,246.5488120051869,249.0185297382555,244.52813385994898
758,0.7587587587587588,246.98516578045462,0.22484632550844585,2.2484632550844585,247.21001210596307,246.76031945494617,249.23362903553908,244.73670252537016
759,0.7597597597597597,247.09704923288248,0.22518202498025802,2.2518202498025803,247.32223125786274,246.87186720790223,249.34886948268507,244.8452289830799
760,0.7607607607607607,246.73443925665583,0.22556054498980818,2.255605449898082,246.95999980164564,246.50887871166603,248.9900447065539,244.47883380675776
761,0.7617617617617618,247.05377202470976,0.2258766083953959,2.258766083953959,247.27964863310515,246.82789541631436,249.31253810866372,244.7950059407558
762,0.7627627627627628,246.7793298665361,0.22624503344701977,2.2624503344701976,247.00557489998312,246.5530848330891,249.0417802010063,244.5168795320659
763,0.7637637637637638,247.18489186056442,0.22655338015702697,2.2655338015702697,247.41144524072143,246.9583384804074,249.45042566213468,244.91935805899416
764,0.7647647647647647,246.59629236054303,0.22694648043322208,2.2694648043322205,246.82323884097625,246.36934588010982,248.86575716487525,244.32682755621082
765,0.7657657657657657,246.8050273038656,0.22727126571563686,2.2727126571563687,247.03229856958123,246.57775603814994,249.07773996102196,244.5323146467092
766,0.7667667667667668,247.3887495323314,0.22756485722125575,2.2756485722125577,247.61631438955266,247.16118467511012,249.66439810454395,245.11310096011883
767,0.7677677677677678,246.9678212774919,0.2279409775089509,2.279409775089509,247.19576225500086,246.73988029998296,249.2472310525814,244.6884115024024
768,0.7687687687687688,246.97293458372522,0.2282813076541459,2.282813076541459,247.20121589137938,246.74465327607106,249.25574766026668,244.69012150718376
769,0.7697697697697697,247.39301434332026,0.22858861537746958,2.2858861537746957,247.62160295869774,247.16442572794278,249.67890049709496,245.10712818954556
770,0.7707707707707707,247.06285485187132,0.22895422524022327,2.289542252402233,247.29180907711154,246.8339006266311,249.35239710427356,244.77331259946908
771,0.7717717717717718,246.57259803126993,0.22932947453922412,2.293294745392241,246.80192750580915,246.34326855673072,248.86589277666218,244.2793032858777
772,0.7727727727727728,247.12854942356432,0.2296271332718586,2.296271332718586,247.35817655683618,246.89892229029246,249.4248207562829,244.83227809084573
773,0.7737737737737738,246.75494502489522,0.22999185196004135,2.2999185196004133,246.98493687685527,246.52495317293517,249.05486354449565,244.4550265052948
774,0.7747747747747747,246.88587373073383,0.2303197819953683,2.3031978199536827,247.1161935127292,246.65555394873846,249.18907155068752,244.58267591078015
775,0.7757757757757757,247.26031063135738,0.23063062076701868,2.306306207670187,247.4909412521244,247.02968001059037,249.56661683902757,244.9540044236872
776,0.7767767767767768,247.08241437614106,0.23097929967666997,2.3097929967666997,247.31339367581774,246.85143507646438,249.39220737290776,244.77262137937436
777,0.7777777777777778,247.25495454317658,0.23130364343939858,2.313036434393986,247.48625818661597,247.0236508997372,249.56799097757056,244.9419181087826
778,0.7787787787787788,247.2658853307641,0.2316384188566702,2.316384188566702,247.49752374962077,247.03424691190742,249.5822695193308,244.9495011421974
779,0.7797797797797797,246.55156826976256,0.2320179003339904,2.320179003339904,246.78358617009656,246.31955036942855,248.87174727310247,244.23138926642264
780,0.7807807807807807,247.313773596773,0.23230477511868716,2.3230477511868717,247.54607837189167,247.0814688216543,249.63682134795985,244.99072584558613
781,0.7817817817817818,246.40219795106682,0.23269269990688146,2.3269269990688146,246.63489065097372,246.16950525115993,248.72912495013563,244.07527095199802
782,0.7827827827827828,247.16526028658595,0.23298089815806858,2.329808981580686,247.39824118474402,246.93227938842787,249.49506926816665,244.83545130500525
783,0.7837837837837838,246.66976243149628,0.23334157998967153,2.3334157998967155,246.90310401148596,246.4364208515066,249.003178231393,244.33634663159955
784,0.7847847847847848,247.03268286747158,0.23365301355436094,2.3365301355436094,247.26633588102595,246.7990298539172,249.36921300301518,244.69615273192798
785,0.7857857857857857,247.08443199444295,0.2339815459169985,2.339815459169985,247.31841354035996,246.85045044852595,249.42424745361294,244.74461653527297
786,0.7867867867867868,246.61070518692316,0.23433710519270928,2.3433710519270927,246.84504229211586,246.37636808173045,248.95407623885023,244.26733413499608
787,0.7877877877877878,246.70523464836896,0.23466207432708638,2.3466207432708637,246.93989672269603,246.47057257404188,249.05185539163983,244.35861390509808
788,0.7887887887887888,246.96846387294704,0.234978402464872,2.34978402464872,247.2034422754119,246.73348547048218,249.31824789759577,244.6186798482983
789,0.7897897897897898,246.35461104166473,0.2353364285987045,2.3533642859870447,246.58994747026344,246.119274613066,248.70797532765178,244.00124675567767
790,0.7907907907907907,247.13799087823423,0.23562810170216983,2.3562810170216983,247.3736189799364,246.90236277653207,249.49427189525593,244.78170986121253
791,0.7917917917917918,246.92429331102778,0.2359662136839117,2.359662136839117,247.1602595247117,246.68832709734386,249.2839554478669,244.56463117418866
792,0.7927927927927928,246.45080919832782,0.23631407269850194,2.3631407269850193,246.6871232710263,246.21449512562933,248.81394992531284,244.0876684713428
793,0.7937937937937938,246.53596459604236,0.2366369139160965,2.366369139160965,246.77260150995846,246.29932768212626,248.9023337352033,244.1695954568814
794,0.7947947947947948,246.72570996696422,0.23695523903100274,2.3695523903100275,246.96266520599522,246.4887547279332,249.09526235727424,244.3561575766542
795,0.7957957957957957,246.564061066266,0.2372871595853382,2.3728715958533817,246.80134822585134,246.32677390668064,248.93693266211937,244.1911894704126
796,0.7967967967967968,246.30357382092322,0.23762158255905272,2.3762158255905272,246.54119540348228,246.06595223836416,248.67978964651374,243.9273579953327
797,0.7977977977977978,246.31385173551246,0.23794529233615797,2.3794529233615798,246.5517970278486,246.0759064431763,248.69330465887404,243.93439881215087
798,0.7987987987987988,246.28032687852246,0.2382699754717122,2.382699754717122,246.51859685399418,246.04205690305074,248.66302663323958,243.89762712380534
799,0.7997997997997998,247.2483934602649,0.23856032735887686,2.3856032735887687,247.48695378762378,247.00983313290604,249.63399673385368,244.86279018667614
800,0.8008008008008007,246.07163348180043,0.23892176225726613,2.3892176225726613,246.3105552440577,245.83271171954317,248.4608511043731,243.68241585922777
801,0.8018018018018018,246.3561110273799,0.23923532409291565,2.3923532409291566,246.5953463514728,246.116875703287,248.74846426830908,243.96375778645074
802,0.8028028028028028,246.45397704728435,0.23955418678863055,2.3955418678863056,246.693531234073,246.21442286049572,248.84951891517065,244.05843517939806
803,0.8038038038038038,246.661096832894,0.23986974933966093,2.398697493396609,246.90096658223365,246.42122708355436,249.0597943262906,244.2623993394974
804,0.8048048048048048,246.30320582079307,0.24020003532194084,2.4020003532194085,246.54340585611502,246.06300578547112,248.7052061740125,243.90120546757365
805,0.8058058058058059,246.87696528985595,0.2405057842142754,2.405057842142754,247.1174710740702,246.63645950564168,249.2820231319987,244.4719074477132
806,0.8068068068068068,246.35570323308852,0.24083849586442532,2.408384958644253,246.59654172895296,246.11486473722408,248.76408819173278,243.94731827444426
807,0.8078078078078078,246.03770704345774,0.2411642257163903,2.411642257163903,246.27887126917415,245.79654281774134,248.44934930062163,243.62606478629385
808,0.8088088088088088,246.18945237375664,0.24147959312840686,2.4147959312840688,246.43093196688505,245.94797278062822,248.6042483050407,243.77465644247258
809,0.8098098098098098,246.1443306146312,0.2417983682017242,2.4179836820172422,246.38612898283293,245.90253224642947,248.56231429664845,243.72634693261395
810,0.8108108108108109,246.44544793603743,0.24211063711715414,2.4211063711715415,246.68755857315458,246.20333729892027,248.86655430720896,244.0243415648659
811,0.8118118118118118,245.6873895928734,0.24243925110460585,2.4243925110460585,245.929828843978,245.4449503417688,248.11178210391944,243.26299708182734
812,0.8128128128128128,246.08452471985325,0.24275002907720938,2.4275002907720937,246.32727474893045,245.84177469077605,248.51202501062534,243.65702442908116
813,0.8138138138138138,246.04133464053035,0.2430664709184794,2.430664709184794,246.28440111144883,245.79826816961187,248.47199934971513,243.61066993134557
814,0.8148148148148148,246.21962264361758,0.2433798501659227,2.433798501659227,246.4630024937835,245.97624279345166,248.6534211452768,243.78582414195836
815,0.8158158158158159,246.51739897985928,0.24369173962368848,2.436917396236885,246.76109071948298,246.27370724023558,248.95431637609616,244.0804815836224
816,0.8168168168168168,246.0800791652971,0.24401087826100487,2.4401087826100487,246.3240900435581,245.83606828703608,248.52018794790715,243.63997038268704
817,0.8178178178178178,245.6891508139621,0.24432738434694914,2.4432738434694916,245.93347819830905,245.44482342961516,248.13242465743159,243.24587697049262
818,0.8188188188188188,245.82625635301366,0.2446398119921716,2.446398119921716,246.07089616500582,245.5816165410215,248.2726544729354,243.37985823309194
819,0.8198198198198198,245.84674128518265,0.24495250209379568,2.4495250209379567,246.09169378727645,245.60178878308884,248.2962663061206,243.3972162642447
820,0.8208208208208209,245.76046410965907,0.24526501889553032,2.452650188955303,246.0057291285546,245.51519909076353,248.21311429861436,243.30781392070378
821,0.8218218218218218,245.69914194680246,0.24557681422609584,2.4557681422609585,245.94471876102855,245.45356513257636,248.1549100890634,243.2433738045415
822,0.8228228228228228,245.68156160231942,0.2458880208635173,2.458880208635173,245.92744962318292,245.43567358145592,248.1404418109546,243.22268139368424
823,0.8238238238238238,245.41294652672235,0.246198051291699,2.46198051291699,245.65914457801404,245.16674847543067,247.87492703963935,242.95096601380536
824,0.8248248248248248,245.5825778885143,0.24650869694762875,2.4650869694762876,245.8290865854619,245.33606919156668,248.04766485799058,243.117490919038
825,0.8258258258258259,245.1737354510056,0.2468160155391645,2.468160155391645,245.42055146654477,244.92691943546643,247.64189560639724,242.70557529561395
826,0.8268268268268268,245.41198856892743,0.24712653595299716,2.471265359529972,245.6591151048804,245.16486203297444,247.8832539284574,242.94072320939745
827,0.8278278278278278,245.31545732532695,0.24743432054564513,2.474343205456451,245.56289164587258,245.0680230047813,247.7898005307834,242.8411141198705
828,0.8288288288288288,245.48244638116412,0.24774393689028124,2.4774393689028122,245.7301903180544,245.23470244427384,247.95988575006695,243.0050070122613
829,0.8298298298298298,245.1136936885727,0.24804761414412949,2.480476141441295,245.36174130271684,244.86564607442858,247.594169830014,242.6332175471314
830,0.8308308308308309,244.8440234197945,0.24835081601298678,2.4835081601298676,245.09237423580748,244.5956726037815,247.32753157992437,242.36051525966462
831,0.8318318318318318,244.8011420911474,0.24865626664630955,2.4865626664630955,245.04979835779372,244.55248582450108,247.2877047576105,242.3145794246843
832,0.8328328328328328,245.15024381416626,0.2489675314434943,2.489675314434943,245.39921134560976,244.90127628272276,247.6399191286012,242.6605684997313
833,0.8338338338338338,244.8282547257,0.2492675699487767,2.492675699487767,245.07752229564878,244.5789871557512,247.32093042518775,242.33557902621223
834,0.8348348348348348,244.4242625977723,0.2495642757792353,2.495642757792353,244.67382687355152,244.17469832199308,246.91990535556465,241.92861983997994
835,0.8358358358358359,244.55779136673647,0.24987104270586144,2.4987104270586142,244.80766240944232,244.30792032403062,247.0565017937951,242.05908093967784
836,0.8368368368368369,244.78342340296552,0.2501796572672735,2.5017965726727347,245.0336030602328,244.53324374569826,247.28521997563826,242.2816268302928
837,0.8378378378378378,244.86398241564038,0.2504849349189257,2.504849349189257,245.1144673505593,244.61349748072146,247.36883176482962,242.35913306645114
838,0.8388388388388388,244.5831911712178,0.25078116945454765,2.5078116945454765,244.83397234067235,244.33241000176326,247.09100286576327,242.07537947667234
839,0.8398398398398398,244.98407609107926,0.2510937044547303,2.510937044547303,245.23516979553398,244.73298238662454,247.49501313562655,242.47313904653197
840,0.8408408408408409,244.24895593644172,0.2513760298125868,2.5137602981258675,244.5003319662543,243.99757990662914,246.7627162345676,241.73519563831584
841,0.8418418418418419,244.2031347442208,0.25167574245791297,2.5167574245791298,244.4548104866787,243.95145900176288,246.71989216879993,241.68637731964165
842,0.8428428428428428,243.97740689705566,0.25196918108820693,2.5196918108820694,244.22937607814387,243.72543771596744,246.49709870793774,241.45771508617358
843,0.8438438438438438,244.3823582686747,0.2522823181462732,2.522823181462732,244.63464058682098,244.1300759505284,246.90518145013743,241.85953508721195
844,0.8448448448448448,243.9146119990385,0.25256643486516916,2.5256643486516914,244.16717843390367,243.66204556417333,246.4402763476902,241.3889476503868
845,0.8458458458458459,244.10229345512022,0.2528721496780907,2.528721496780907,244.35516560479832,243.84942130544212,246.63101495190114,241.5735719583393
846,0.8468468468468469,244.22580000299075,0.2531754527716647,2.531754527716647,244.47897545576242,243.97262455021908,246.7575545307074,241.6940454752741
847,0.8478478478478478,243.8445627536953,0.25345955224401046,2.5345955224401044,244.0980223059393,243.5911032014513,246.3791582761354,241.3099672312552
848,0.8488488488488488,243.93142892643277,0.2537606993396473,2.537606993396473,244.1851896257724,243.67766822709314,246.46903591982925,241.3938219330363
849,0.8498498498498498,243.76040121786053,0.2540510753373938,2.5405107533739377,244.01445229319793,243.50635014252313,246.30091197123448,241.21989046448658
850,0.8508508508508509,243.80303655849792,0.25434966934024905,2.5434966934024903,244.05738622783818,243.54868688915766,246.3465332519004,241.25953986509543
851,0.8518518518518519,244.05349172823543,0.2546568756122283,2.5465687561222827,244.30814860384766,243.7988348526232,246.6000604843577,241.50692297211316
852,0.8528528528528528,243.532060832818,0.2549298659580978,2.549298659580978,243.7869906987761,243.2771309668599,246.08135949239897,240.982762173237
853,0.8538538538538538,243.0785963448054,0.2552034935656914,2.5520349356569136,243.33379983837108,242.8233928512397,245.6306312804623,240.52656140914848
854,0.8548548548548548,243.15433194422243,0.2555016382735688,2.555016382735688,243.409833582496,242.89883030594888,245.70934832695812,240.59931556148675
855,0.8558558558558559,243.68640548433402,0.25582213131254855,2.5582213131254856,243.94222761564657,243.43058335302146,246.2446267974595,241.12818417120855
856,0.8568568568568569,243.27121633086895,0.25609541363470745,2.5609541363470747,243.52731174450366,243.01512091723424,245.83217046721603,240.71026219452187
857,0.8578578578578578,243.06375962323511,0.2563778392457185,2.563778392457185,243.32013746248083,242.8073817839894,245.6275380156923,240.49998123077793
858,0.8588588588588588,243.02212178060242,0.2566683446990392,2.566683446990392,243.27879012530147,242.76545343590337,245.58880522759281,240.45543833361202
859,0.8598598598598598,242.71299593703515,0.25694324664965273,2.5694324664965276,242.9699391836848,242.4560526903855,245.28242840353167,240.14356347053862
860,0.8608608608608609,242.67910457775164,0.25723286860036737,2.5723286860036736,242.936337446352,242.42187170915128,245.25143326375533,240.10677589174796
861,0.8618618618618619,242.3889763714995,0.25750663571058885,2.5750663571058885,242.6464830072101,242.1314697357889,244.9640427286054,239.8139100143936
862,0.8628628628628628,242.59330924362274,0.25780960661131136,2.5780960661131136,242.85111885023406,242.33549963701142,245.17140530973586,240.01521317750962
863,0.8638638638638638,242.78806884369178,0.25811190389352034,2.5811190389352037,243.04618074758528,242.52995693979827,245.369187882627,240.20694980475656
864,0.8648648648648649,242.5092657509209,0.2583844946139753,2.583844946139753,242.76765024553487,242.2508812563069,245.09311069706064,239.92542080478114
865,0.8658658658658659,242.34051014732225,0.2586629753120564,2.586629753120564,242.5991731226343,242.08184717201019,244.92713990044282,239.75388039420167
866,0.8668668668668669,242.20330597616964,0.2589426978662702,2.5894269786627024,242.46224867403592,241.94436327830337,244.79273295483236,239.61387899750693
867,0.8678678678678678,242.21781144386097,0.2592320124290558,2.5923201242905582,242.47704345629003,241.9585794314319,244.81013156815152,239.62549131957041
868,0.8688688688688688,241.95638377219663,0.25950179435120574,2.5950179435120573,242.21588556654783,241.69688197784544,244.5514017157087,239.36136582868457
869,0.8698698698698699,242.03113508927478,0.2597944022773404,2.597944022773404,242.29092949155213,241.77134068699743,244.62907911204817,239.4331910665014
870,0.8708708708708709,241.60519933253738,0.26005039406284974,2.6005039406284975,241.86524972660024,241.34514893847452,244.20570327316588,239.00469539190888
871,0.8718718718718719,241.54248720541975,0.2603318605277472,2.603318605277472,241.8028190659475,241.282155344892,244.14580581069723,238.93916860014227
872,0.8728728728728729,241.52437363664305,0.2606162017962821,2.606162017962821,241.78498983843934,241.26375743484675,244.13053565460586,238.91821161868023
873,0.8738738738738738,241.02347518058357,0.2608623533747658,2.608623533747658,241.28433753395834,240.7626128272088,243.63209871433122,238.41485164683593
874,0.8748748748748749,241.13057516487365,0.2611553405853976,2.611553405853976,241.39173050545904,240.86941982428826,243.74212857072763,238.51902175901967
875,0.8758758758758759,240.98802254329684,0.2614279232848859,2.614279232848859,241.24945046658172,240.72659462001195,243.6023017761457,238.37374331044796
876,0.8768768768768769,241.34335749374122,0.26174066796430595,2.6174066796430595,241.60509816170554,241.0816168257769,243.9607641733843,238.72595081409816
877,0.8778778778778779,241.38173506360732,0.2620274860917131,2.620274860917131,241.64376254969903,241.1197075775156,244.00200992452446,238.7614602026902
878,0.8788788788788788,240.7330099515466,0.26225601376260366,2.622560137626037,240.9952659653092,240.470753937784,243.35557008917263,238.11044981392055
879,0.8798798798798799,241.27055197757974,0.26258440263596206,2.6258440263596206,241.5331363802157,241.0079675749438,243.89639600393937,238.6447079512201
880,0.8808808808808809,240.81239987817764,0.26282717006652345,2.6282717006652345,241.07522704824416,240.54957270811113,243.44067157884288,238.1841281775124
881,0.8818818818818819,240.8606732562614,0.2631130871139417,2.6311308711394172,241.12378634337534,240.59756016914747,243.49180412740083,238.229542385122
882,0.8828828828828829,239.86113254126857,0.263302997603626,2.6330299760362603,240.1244355388722,239.59782954366494,242.49416251730483,237.22810256523232
883,0.8838838838838838,240.39520251385125,0.2636328030701742,2.6363280307017423,240.65883531692143,240.13156971078106,243.031530544553,237.7588744831495
884,0.8848848848848849,240.6859503773059,0.26393994310483626,2.6393994310483624,240.94989032041073,240.42201043420104,243.32534980835425,238.04655094625753
885,0.8858858858858859,240.4793642758586,0.2642006425217073,2.6420064252170725,240.7435649183803,240.21516363333689,243.12137070107565,237.83735785064152
886,0.8868868868868869,240.33961069273622,0.264466798585575,2.64466798585575,240.6040774913218,240.07514389415064,242.98427867859198,237.69494270688045
887,0.8878878878878879,239.97540631731286,0.2647102746813491,2.6471027468134913,240.24011659199422,239.7106960426315,242.62250906412635,237.32830357049937
888,0.8888888888888888,239.72629887777958,0.26496369078208387,2.6496369078208386,239.99126256856167,239.4613351869975,242.37593578560043,237.07666196995874
889,0.8898898898898899,239.45566032162444,0.26521379496791025,2.6521379496791027,239.72087411659234,239.19044652665653,242.10779827130355,236.80352237194532
890,0.8908908908908909,239.73726934592898,0.26551979386658314,2.6551979386658315,240.00278913979557,239.4717495520624,242.3924672845948,237.08207140726316
891,0.8918918918918919,239.7484163928401,0.26579792896115584,2.6579792896115584,240.01421432180126,239.48261846387896,242.40639568245166,237.09043710322857
892,0.8928928928928929,239.19175768646707,0.2660158892676514,2.660158892676514,239.45777357573473,238.9257417971994,241.8519165791436,236.53159879379055
893,0.8938938938938938,239.33912634805446,0.2663074216607834,2.6630742166078343,239.60543376971523,239.0728189263937,242.0022005646623,236.67605213144662
894,0.8948948948948949,238.82171380647435,0.2665265653641478,2.665265653641478,239.0882403718385,238.5551872411102,241.48697946011583,236.15644815283287
895,0.8958958958958959,238.71905438145075,0.2667898111026515,2.6678981110265148,238.9858441925534,238.4522645703481,241.38695249247726,236.05115627042423
896,0.8968968968968969,238.66869303195654,0.2670583620531485,2.6705836205314846,238.93575139400969,238.4016346699034,241.33927665248802,235.99810941142505
897,0.8978978978978979,238.6509021840954,0.2673301689890884,2.673301689890884,238.91823235308448,238.38357201510632,241.32420387398628,235.97760049420452
898,0.8988988988988988,238.6307793088342,0.26760133483245413,2.6760133483245414,238.89838064366666,238.36317797400176,241.30679265715875,235.95476596050966
899,0.8998998998998999,238.78198422421565,0.2678919307169644,2.678919307169644,239.0498761549326,238.5140922934987,241.4609035313853,236.103064917046
900,0.9009009009009009,238.1002651514264,0.2680847026818047,2.680847026818047,238.36834985410823,237.8321804487446,240.78111217824446,235.41941812460837
901,0.9019019019019019,237.99796910853672,0.2683443296159863,2.6834432961598633,238.2663134381527,237.72962477892074,240.68141240469657,235.31452581237687
902,0.9029029029029029,237.91209188548282,0.2686053761780608,2.6860537617806077,238.1806972616609,237.64348650930475,240.59814564726344,235.2260381237022
903,0.9039039039039038,238.44136264314494,0.268940828454919,2.6894082845491902,238.71030347159987,238.17242181469,241.13077092769413,235.75195435859575
904,0.9049049049049049,237.24960454567668,0.26906441564373695,2.6906441564373695,237.5186689613204,236.98054013003295,239.94024870211405,234.5589603892393
905,0.9059059059059059,237.64007510203658,0.2693835267367222,2.693835267367222,237.9094586287733,237.37069157529984,240.3339103694038,234.94623983466934
906,0.9069069069069069,237.40723686134314,0.2696237280261498,2.696237280261498,237.67686058936928,237.137613133317,240.10347414160464,234.71099958108164
907,0.9079079079079079,237.37512717713736,0.2698888461885934,2.6988884618859337,237.64501602332595,237.10523833094877,240.0740156390233,234.67623871525143
908,0.9089089089089089,236.47599034050202,0.2700395777012339,2.700395777012339,236.74602991820325,236.2059507628008,239.17638611751437,233.77559456348968
909,0.9099099099099099,236.791636365897,0.27034939491121923,2.7034939491121923,237.06198576080823,236.52128697098578,239.4951303150092,234.08814241678482
910,0.9109109109109109,236.44933168154878,0.2705710018738385,2.705710018738385,236.71990268342262,236.17876067967495,239.15504170028717,233.7436216628104
911,0.9119119119119119,236.3428704526573,0.2708234899479295,2.7082348994792946,236.61369394260524,236.07204696270938,239.0511053521366,233.63463555317801
912,0.9129129129129129,236.5507639510083,0.27111860182252073,2.711186018225207,236.8218825528308,236.27964534918578,239.2619499692335,233.83957793278307
913,0.9139139139139139,236.75080759228018,0.27141257217949244,2.7141257217949244,237.02222016445967,236.4793950201007,239.4649333140751,234.03668187048527
914,0.914914914914915,236.33522574678705,0.2716212387926143,2.716212387926143,236.60684698557966,236.06360450799443,239.05143813471318,233.6190133588609
915,0.9159159159159159,236.24919721272119,0.27187476547420525,2.7187476547420526,236.52107197819538,235.977322447247,238.96794486746325,233.53044955797913
916,0.9169169169169169,236.11671084946977,0.27212117066380115,2.7212117066380115,236.38883202013358,235.84458967880596,238.83792255610777,233.39549914283177
917,0.9179179179179179,235.90734598381212,0.27235586586208205,2.7235586586208207,236.17970184967422,235.63499011795003,238.63090464243294,233.1837873251913
918,0.9189189189189189,235.58614005711874,0.2725733315537439,2.7257333155374392,235.85871338867247,235.313566725565,238.31187337265618,232.8604067415813
919,0.91991991991992,235.46491059600854,0.27281910102400636,2.7281910102400637,235.73772969703253,235.19209149498454,238.1931016062486,232.73671958576847
920,0.9209209209209209,235.12356940691157,0.27303133816928987,2.730313381692899,235.39660074508086,234.85053806874228,237.85388278860447,232.39325602521868
921,0.9219219219219219,235.41267821022805,0.2733374314101596,2.733374314101596,235.68601564163822,235.13934077881788,238.14605252432966,232.67930389612644
922,0.9229229229229229,234.68687368234617,0.2734894953220312,2.734894953220312,234.9603631776682,234.41338418702415,237.42176863556648,231.95197872912587
923,0.9239239239239239,235.20424623578745,0.2738305294218965,2.738305294218965,235.47807676520935,234.93041570636555,237.94255153000643,232.46594094156848
924,0.924924924924925,234.9340293508063,0.27405064404097385,2.7405064404097383,235.20807999484728,234.65997870676532,237.67453579121604,232.19352291039655
925,0.9259259259259259,234.88690746201175,0.2743045040940876,2.743045040940876,235.16121196610584,234.61260295791766,237.62995250295262,232.14386242107088
926,0.9269269269269269,235.0286021975271,0.27458752208617637,2.745875220861764,235.30318971961327,234.75401467544094,237.77447741838887,232.28272697666534
927,0.9279279279279279,234.48000108971453,0.27476143244273904,2.7476143244273903,234.75476252215728,234.2052396572718,237.22761541414192,231.73238676528715
928,0.9289289289289289,234.20810835536938,0.2749776095866051,2.749776095866051,234.483085964956,233.93313074578276,236.95788445123543,231.45833225950332
929,0.92992992992993,234.2523169341799,0.2752440759277597,2.752440759277597,234.52756101010766,233.97707285825214,237.0047576934575,231.4998761749023
930,0.9309309309309309,234.01464275567628,0.27546429920248433,2.754642992024843,234.29010705487877,233.73917845647378,236.76928574770113,231.25999976365142
931,0.9319319319319319,233.6489748443037,0.2756623338389627,2.7566233383896273,233.92463717814266,233.37331251046473,236.40559818269332,230.89235150591406
932,0.9329329329329329,233.82348717331553,0.275949317104829,2.75949317104829,234.09943649042035,233.5475378562107,236.58298034436382,231.06399400226724
933,0.933933933933934,233.486405803465,0.27615045157609325,2.7615045157609326,233.7625562550411,233.21025535188892,236.24791031922592,230.72490128770409
934,0.934934934934935,233.2489148599142,0.2763672268722443,2.763672268722443,233.52528208678646,232.97254763304196,236.01258712863665,230.48524259119176
935,0.9359359359359359,233.20732794611342,0.27661673002818615,2.7661673002818614,233.48394467614162,232.93071121608523,235.9734952463953,230.44116064583156
936,0.9369369369369369,233.06334342837536,0.2768481627168689,2.768481627168689,233.34019159109224,232.7864952656585,235.83182505554404,230.29486180120668
937,0.9379379379379379,232.66643569625225,0.27703470972995137,2.7703470972995135,232.9434704059822,232.3894009865223,235.43678279355177,229.89608859895273
938,0.938938938938939,232.4555987906638,0.2772526665127677,2.772526665127677,232.73285145717657,232.17834612415103,235.22812545579148,229.6830721255361
939,0.93993993993994,232.3908507562523,0.2774958684189812,2.774958684189812,232.66834662467127,232.1133548878333,235.1658094404421,229.61589207206248
940,0.9409409409409409,232.32480706803153,0.2777384167779199,2.777384167779199,232.60254548480944,232.04706865125362,235.10219123581072,229.54742290025234
941,0.9419419419419419,231.99419396102323,0.2779326130892841,2.7793261308928408,232.27212657411252,231.71626134793394,234.77352009191605,229.2148678301304
942,0.9429429429429429,231.72279722350402,0.2781363852575935,2.781363852575935,232.0009336087616,231.44466083824642,234.50416107607995,228.94143337092808
943,0.943943943943944,231.74407706955986,0.27839323804722155,2.7839323804722156,232.02247030760708,231.46568383151265,234.52800945003207,228.96014468908766
944,0.944944944944945,231.62708998504004,0.2786241951750079,2.786241951750079,231.90571418021506,231.34846578986503,234.41333193679012,228.84084803328997
945,0.9459459459459459,231.49168043385825,0.2788511581411176,2.788511581411176,231.77053159199937,231.21282927571713,234.28019201526942,228.70316885244708
946,0.9469469469469469,231.70187918099106,0.2791424967402444,2.7914249674024436,231.9810216777313,231.42273668425082,234.4933041483935,228.91045421358862
947,0.9479479479479479,230.8526361824538,0.2792330659103581,2.7923306591035812,231.13186924836415,230.57340311654346,233.6449668415574,228.06030552335022
948,0.948948948948949,230.65673462030978,0.27944605353745516,2.7944605353745517,230.93618067384722,230.37728856677234,233.45119515568433,227.86227408493522
949,0.94994994994995,230.7487388338427,0.27971416692051315,2.7971416692051316,231.02845300076322,230.4690246669222,233.54588050304784,227.95159716463758
950,0.950950950950951,230.59337177553212,0.2799339899127801,2.7993398991278013,230.8733057654449,230.31343778561933,233.39271167465992,227.79403187640432
951,0.9519519519519519,230.53189390608736,0.28017160990000234,2.801716099000023,230.81206551598737,230.25172229618735,233.3336100050874,227.73017780708733
952,0.9529529529529529,229.84491479606962,0.2802846416702685,2.802846416702685,230.1251994377399,229.56463015439934,232.6477612127723,227.04206837936692
953,0.953953953953954,230.07436267215223,0.2805790303652626,2.805790303652626,230.3549417025175,229.79378364178697,232.88015297580486,227.2685723684996
954,0.954954954954955,229.48340905066948,0.2807081965372124,2.807081965372124,229.76411724720668,229.20270085413227,232.2904910160416,226.67632708529734
955,0.955955955955956,230.11095636312334,0.2810829230069642,2.810829230069642,230.3920392861303,229.82987344011636,232.92178559319296,227.3001271330537
956,0.9569569569569569,229.88448882955205,0.2812848971890221,2.812848971890221,230.16577372674107,229.60320393236304,232.69733780144227,227.07163985766184
957,0.9579579579579579,229.1610427014306,0.2813837195386633,2.813837195386633,229.44242642096927,228.87965898189194,231.97487989681724,226.34720550604396
958,0.958958958958959,229.93755185407528,0.28179033649400187,2.817903364940019,230.21934219056928,229.65576151758128,232.7554552190153,227.11964848913527
959,0.95995995995996,228.87981105412587,0.28181767095897287,2.8181767095897285,229.16162872508485,228.59799338316688,231.6979877637156,226.06163434453615
960,0.960960960960961,228.30065372186434,0.28194088492920805,2.8194088492920804,228.58259460679355,228.01871283693512,231.1200625711564,225.48124487257226
961,0.9619619619619619,228.46013320089352,0.28221983125229927,2.8221983125229926,228.74235303214581,228.17791336964123,231.28233151341652,225.63793488837052
962,0.9629629629629629,228.2242527862828,0.28241412558968526,2.8241412558968526,228.5066669118725,227.9418386606931,231.04839404217964,225.40011153038594
963,0.963963963963964,227.81615153608777,0.28257020849520975,2.8257020849520975,228.09872174458297,227.53358132759257,230.64185362103987,224.99044945113567
964,0.964964964964965,227.89813892644133,0.28283179981425943,2.8283179981425945,228.1809707262556,227.61530712662707,230.72645692458394,225.06982092829872
965,0.965965965965966,227.8667474497066,0.2830684873255545,2.830684873255545,228.14981593703214,227.58367896238104,230.69743232296213,225.03606257645106
966,0.9669669669669669,227.49827942267885,0.2832306158078297,2.832306158078297,227.7815100384867,227.215048806871,230.33058558075714,224.66597326460055
967,0.9679679679679679,226.9078269548534,0.28334171761278154,2.8334171761278153,227.19116867246618,226.6244852372406,229.74124413098122,224.07440977872557
968,0.968968968968969,226.9992406659348,0.2836041625780375,2.836041625780375,227.28284482851282,226.71563650335676,229.83528229171517,224.1631990401544
969,0.96996996996997,227.24626264909756,0.28390145039144876,2.8390145039144876,227.530164099489,226.9623611987061,230.08527715301204,224.40724814518308
970,0.970970970970971,226.32178861420712,0.28393327335459634,2.8393327335459633,226.6057218875617,226.03785534085253,229.1611213477531,223.48245588066115
971,0.9719719719719719,226.55063609562302,0.28422635714136013,2.8422635714136013,226.83486245276438,226.26640973848166,229.39289966703663,223.7083725242094
972,0.9729729729729729,226.3585479685045,0.2844227658720097,2.844227658720097,226.64297073437652,226.07412520263247,229.20277562722458,223.5143203097844
973,0.973973973973974,226.19182544941856,0.28462433498112505,2.8462433498112505,226.47644978439968,225.90720111443744,229.03806879922982,223.3455820996073
974,0.974974974974975,225.58376236789735,0.2847219387335754,2.8472193873357536,225.86848430663093,225.29904042916377,228.4309817552331,222.7365429805616
975,0.975975975975976,225.55009741301603,0.2849529961141732,2.849529961141732,225.83505040913022,225.26514441690185,228.39962737415777,222.7005674518743
976,0.9769769769769769,225.70340599785376,0.2852279729513349,2.852279729513349,225.9886339708051,225.41817802490243,228.55568572736712,222.8511262683404
977,0.9779779779779779,225.43345280777524,0.2854024449520504,2.8540244495205043,225.71885525272728,225.1480503628232,228.28747725729573,222.57942835825475
978,0.978978978978979,225.58943165739706,0.2856777932482521,2.856777932482521,225.8751094506453,225.3037538641488,228.44620958987957,222.73265372491454
979,0.97997997997998,225.43064774433623,0.28587777809595516,2.8587777809595516,225.7165255224322,225.14476996624026,228.28942552529577,222.57186996337668
980,0.980980980980981,224.53530809249747,0.2858984663083503,2.858984663083503,224.8212065588058,224.24940962618913,227.39429275558098,221.67632342941397
981,0.9819819819819819,224.71697328459783,0.28617950320284163,2.8617950320284162,225.00315278780067,224.43079378139498,227.57876831662625,221.8551782525694
982,0.9829829829829829,224.03919514721258,0.28624913902101673,2.862491390210167,224.3254442862336,223.75294600819157,226.90168653742276,221.1767037570024
983,0.983983983983984,224.15947423349394,0.286514701355808,2.86514701355808,224.44598893484974,223.87295953213814,227.024621247052,221.29432721993587
984,0.984984984984985,224.49873834479624,0.28683445916029143,2.868344591602914,224.78557280395654,224.21190388563593,227.36708293639916,221.63039375319332
985,0.985985985985986,224.33060641367055,0.2870282780395643,2.870282780395643,224.61763469171012,224.04357813563098,227.2008891940662,221.4603236332749
986,0.986986986986987,223.73228846217617,0.2871133945275819,2.871133945275819,224.01940185670375,223.4451750676486,226.603422407452,220.86115451690034
987,0.9879879879879879,223.48672856492672,0.2872856888421807,2.872856888421807,223.7740142537689,223.19944287608453,226.35958545334853,220.6138716765049
988,0.988988988988989,223.10190333788518,0.2874214874850154,2.874214874850154,223.38932482537018,222.81448185040017,225.97611821273534,220.227688463035
989,0.98998998998999,222.84290501098522,0.2875883269317408,2.875883269317408,223.13049333791696,222.55531668405348,225.71878828030262,219.96702174166782
990,0.990990990990991,222.63817493094857,0.2877683326236107,2.877683326236107,222.92594326357218,222.35040659832495,225.51585825718468,219.76049160471246
991,0.991991991991992,222.06410502808632,0.2878509448958691,2.878509448958691,222.35195597298218,221.77625408319045,224.942614477045,219.18559557912764
992,0.992992992992993,222.07999665454318,0.28808705063275397,2.8808705063275397,222.36808370517593,221.79190960391043,224.96086716087072,219.19912614821564
993,0.993993993993994,221.6940490402612,0.288216586030036,2.8821658603003604,221.98226562629125,221.40583245423116,224.57621490056155,218.81188317996086
994,0.994994994994995,221.7545729577919,0.2884638452803725,2.884638452803725,222.04303680307228,221.46610911251153,224.63921141059564,218.86993450498818
995,0.995995995995996,221.30437636502256,0.2885742949274154,2.885742949274154,221.59295065995,221.01580207009513,224.1901193142967,218.41863341574842
996,0.996996996996997,221.80929840920237,0.28894019751249916,2.8894019751249918,222.09823860671486,221.52035821168988,224.69870038432737,218.91989643407737
997,0.997997997997998,221.48480832883192,0.2890834889528237,2.890834889528237,221.77389181778474,221.1957248398791,224.37564321836015,218.59397343930368
998,0.998998998998999,220.90802708777747,0.289156997225505,2.89156997225505,221.197184085003,220.61887009055195,223.7995970600325,218.01645711552243
999,1.0,220.7886,0.2893536834218153,2.893536834218153,221.0779536834218,220.4992463165782,223.68213683421814,217.89506316578186


==> data/f_factor_new.csv <==
,fee,profit_avg,std_upper_bound_10,std_down_bound_10
0,0.0,-66.66666666568314,-66.6666666656733,-66.66666666569297
1,0.001001001001001001,-65.92526690508025,-65.9252669050686,-65.9252669050919
2,0.002002002002002002,-65.18403202439303,-65.18403202438788,-65.18403202439819
3,0.003003003003003003,-64.44296197554002,-64.4429619755311,-64.44296197554893
4,0.004004004004004004,-63.70205669847623,-63.70205669847313,-63.702056698479325
5,0.005005005005005005,-62.96131614000088,-62.961316139995816,-62.96131614000595
6,0.006006006006006006,-62.22074024568229,-62.220740245671635,-62.22074024569295
7,0.007007007007007007,-61.48032896219899,-61.480328962196914,-61.480328962201064
8,0.008008008008008008,-60.740082232472155,-60.74008223246103,-60.74008223248328
9,0.009009009009009009,-60.00000000000001,-60.0,-60.000000000000014
10,0.01001001001001001,-59.26008221348253,-59.260082213478576,-59.26008221348648
11,0.011011011011011011,-58.52032881442895,-58.52032881441506,-58.52032881444284
12,0.012012012012012012,-57.780739754030776,-57.78073975402463,-57.78073975403692
13,0.013013013013013013,-57.04131497226964,-57.041314972258185,-57.04131497228109
14,0.014014014014014014,-56.30205441319028,-56.302054413180045,-56.30205441320051
15,0.015015015015015015,-55.562958026683624,-55.56295802667065,-55.5629580266966
16,0.016016016016016016,-54.824025757617584,-54.824025757616326,-54.82402575761884
17,0.017017017017017015,-54.08525755025299,-54.08525755023892,-54.08525755026706
18,0.018018018018018018,-53.34665334747331,-53.346653347465114,-53.3466533474815
19,0.01901901901901902,-52.60821309682748,-52.60821309682479,-52.60821309683016
20,0.02002002002002002,-51.86993674370533,-51.86993674370259,-51.869936743708074
21,0.02102102102102102,-51.13182423324144,-51.131824233230304,-51.13182423325257
22,0.022022022022022022,-50.39387551197902,-50.39387551196734,-50.3938755119907
23,0.023023023023023025,-49.65609052588307,-49.65609052588273,-49.656090525883414
24,0.024024024024024024,-48.918469218361246,-48.91846921835734,-48.91846921836515
25,0.025025025025025023,-48.181011535217785,-48.18101153521609,-48.181011535219476
26,0.026026026026026026,-47.44371742221087,-47.44371742220651,-47.44371742221522
27,0.02702702702702703,-46.70658682551227,-46.70658682550391,-46.706586825520624
28,0.028028028028028028,-45.96961969141229,-45.969619691408795,-45.96961969141579
29,0.029029029029029027,-45.23281596535987,-45.232815965351506,-45.23281596536823
30,0.03003003003003003,-44.496175589846075,-44.49617558984164,-44.49617558985051
31,0.031031031031031032,-43.75969851494032,-43.75969851493832,-43.759698514942315
32,0.03203203203203203,-43.023384683005084,-43.02338468299927,-43.023384683010896
33,0.03303303303303303,-42.2872340427824,-42.287234042780106,-42.287234042784696
34,0.03403403403403403,-41.55124653814777,-41.55124653814026,-41.55124653815528
35,0.035035035035035036,-40.815422113319286,-40.81542211331355,-40.81542211332502
36,0.036036036036036036,-40.07976071786041,-40.07976071786027,-40.07976071786055
37,0.037037037037037035,-39.34426229463008,-39.34426229462555,-39.3442622946346
38,0.03803803803803804,-38.60892679117195,-38.608926791169175,-38.60892679117473
39,0.03903903903903904,-37.873754151977906,-37.87375415196944,-37.87375415198637
40,0.04004004004004004,-37.13874432461598,-37.13874432461111,-37.138744324620845
41,0.04104104104104104,-36.4038972548535,-36.40389725484704,-36.403897254859956
42,0.04204204204204204,-35.66921288541919,-35.66921288541254,-35.66921288542584
43,0.043043043043043044,-34.93469116748665,-34.93469116747881,-34.934691167494485
44,0.044044044044044044,-34.20033204191445,-34.20033204191301,-34.20033204191589
45,0.04504504504504504,-33.46613545786134,-33.466135457858286,-33.4661354578644
46,0.04604604604604605,-32.732101361468345,-32.73210136146436,-32.73210136147233
47,0.04704704704704705,-31.998229697162675,-31.998229697159395,-31.998229697165954
48,0.04804804804804805,-31.26452041121064,-31.26452041120725,-31.26452041121403
49,0.04904904904904905,-30.530973452055143,-30.530973452047864,-30.530973452062423
50,0.050050050050050046,-29.79758876196042,-29.79758876195697,-29.79758876196387
51,0.05105105105105105,-29.064366291186797,-29.06436629118136,-29.064366291192233
52,0.05205205205205205,-28.331305981785185,-28.331305981777763,-28.331305981792607
53,0.05305305305305305,-27.59840778368993,-27.598407783685158,-27.5984077836947
54,0.05405405405405406,-26.8656716420658,-26.86567164206305,-26.86567164206855
55,0.055055055055055056,-26.13309750215607,-26.133097502151085,-26.133097502161053
56,0.056056056056056056,-25.400685310302208,-25.400685310299664,-25.400685310304752
57,0.057057057057057055,-24.668435013581806,-24.668435013578613,-24.668435013585
58,0.058058058058058054,-23.936346557255252,-23.936346557251486,-23.936346557259018
59,0.05905905905905906,-23.204419889566296,-23.20441988956566,-23.204419889566932
60,0.06006006006006006,-22.472654954968164,-22.472654954965304,-22.472654954971023
61,0.06106106106106106,-21.741051701129518,-21.74105170112799,-21.741051701131045
62,0.062062062062062065,-21.009610074103605,-21.009610074102643,-21.009610074104568
63,0.06306306306306306,-20.278330020244955,-20.27833002024131,-20.2783300202486
64,0.06406406406406406,-19.54721148534238,-19.54721148534213,-19.54721148534263
65,0.06506506506506507,-18.81625441699421,-18.816254416993882,-18.816254416994536
66,0.06606606606606606,-18.085458761222252,-18.085458761221822,-18.085458761222682
67,0.06706706706706707,-17.354824464740467,-17.35482446473868,-17.354824464742254
68,0.06806806806806806,-16.624351473548575,-16.62435147354734,-16.62435147354981
69,0.06906906906906907,-15.894039735190724,-15.89403973518982,-15.894039735191628
70,0.07007007007007007,-15.163889195666888,-15.163889195664739,-15.163889195669038
71,0.07107107107107107,-14.433899801250364,-14.433899801249188,-14.43389980125154
72,0.07207207207207207,-13.704071499415754,-13.704071499414873,-13.704071499416635
73,0.07307307307307308,-12.974404236414717,-12.974404236413461,-12.974404236415973
74,0.07407407407407407,-12.244897959265534,-12.244897959264716,-12.244897959266353
75,0.07507507507507508,-11.515552614013902,-11.515552614012421,-11.515552614015384
76,0.07607607607607608,-10.786368148364609,-10.786368148363263,-10.786368148365955
77,0.07707707707707707,-10.057344508156593,-10.05734450815655,-10.057344508156635
78,0.07807807807807808,-9.328481640677355,-9.328481640676596,-9.328481640678113
79,0.07907907907907907,-8.599779492968104,-8.599779492966755,-8.599779492969452
80,0.08008008008008008,-7.871238011133991,-7.871238011132881,-7.8712380111351
81,0.08108108108108109,-7.142857142776172,-7.142857142775364,-7.142857142776979
82,0.08208208208208208,-6.4146368345284195,-6.414636834528058,-6.414636834528781
83,0.08308308308308308,-5.686577033255554,-5.686577033255289,-5.686577033255818
84,0.08408408408408408,-4.958677685893802,-4.9586776858932415,-4.958677685894362
85,0.08508508508508508,-4.230938739581924,-4.23093873958144,-4.230938739582408
86,0.08608608608608609,-3.50336014106009,-3.503360141059637,-3.503360141060543
87,0.08708708708708708,-2.7759418374362266,-2.7759418374359535,-2.7759418374364997
88,0.08808808808808809,-2.0486837757741645,-2.0486837757738825,-2.0486837757744465
89,0.0890890890890891,-1.3215859030901007,-1.3215859030900357,-1.3215859030901658
90,0.09009009009009009,-0.594648166508328,-0.5946481665082658,-0.5946481665083901
91,0.09109109109109109,0.13211257432316034,0.1321275221113989,0.1320976265349218
92,0.0920920920920921,0.858139975790033,0.8583682313778048,0.8579117202022611
93,0.09309309309309309,1.5831392338423693,1.583711073732062,1.5825673939526765
94,0.0940940940940941,2.3072446890841367,2.3082358377984606,2.306253540369813
95,0.09509509509509509,3.0300371119996785,3.0315549400462247,3.0285192839531323
96,0.0960960960960961,3.7518194124131203,3.7539233968579167,3.749715427968324
97,0.0970970970970971,4.472785299388245,4.475514361153755,4.470056237622734
98,0.0980980980980981,5.192232192689322,5.195677622798528,5.188786762580116
99,0.0990990990990991,5.911182178226751,5.915351818353957,5.907012538099544
100,0.10010010010010009,6.628724100824613,6.633690485680317,6.6237577159689085
101,0.1011011011011011,7.345864672135325,7.351629987221014,7.340099357049636
102,0.1021021021021021,8.061941867426802,8.068551618508703,8.0553321163449
103,0.1031031031031031,8.776410600321393,8.783939285314197,8.768881915328588
104,0.1041041041041041,9.489504672712139,9.498007687545027,9.48100165787925
105,0.10510510510510511,10.202492612136263,10.21195419886195,10.193031025410576
106,0.1061061061061061,10.913792371318113,10.92428243346483,10.903302309171396
107,0.10710710710710711,11.622723059913529,11.634340452316033,11.611105667511024
108,0.10810810810810811,12.330040949841345,12.34284038857592,12.31724151110677
109,0.1091091091091091,13.039463736302345,13.053325041496972,13.025602431107718
110,0.11011011011011011,13.749419360692317,13.76430418624664,13.734534535137993
111,0.1111111111111111,14.456707317231091,14.47272350916999,14.440691125292192
112,0.11211211211211211,15.160552103450936,15.177834948074977,15.143269258826894
113,0.11311311311311312,15.862771265149775,15.881370274073051,15.844172256226498
114,0.11411411411411411,16.566614826764418,16.586443857334118,16.54678579619472
115,0.11511511511511512,17.268961871419116,17.290067358565082,17.24785638427315
116,0.11611611611611611,17.96923667472632,17.991685898644125,17.946787450808518
117,0.11711711711711711,18.67150671921783,18.695206638086898,18.647806800348764
118,0.11811811811811812,19.370000570977126,19.395083447957234,19.34491769399702
119,0.11911911911911911,20.064826564725,20.091413756642957,20.03823937280704
120,0.12012012012012012,20.76917563343026,20.7969007267442,20.741450540116322
121,0.12112112112112113,21.456607638833503,21.486074459616678,21.42714081805033
122,0.12212212212212212,22.151243366513636,22.182173402254662,22.12031333077261
123,0.12312312312312312,22.849639631010195,22.88188925546212,22.81739000655827
124,0.12412412412412413,23.542800329326184,23.576539991134652,23.509060667517716
125,0.12512512512512514,24.239700395299767,24.274791234486873,24.20460955611266
126,0.12612612612612611,24.923334847496825,24.960209511948815,24.886460183044836
127,0.12712712712712712,25.612282123818574,25.65074703441903,25.573817213218117
128,0.12812812812812813,26.3017454112406,26.341770897057625,26.261719925423574
129,0.12912912912912913,26.984972368529185,27.026743962545066,26.943200774513304
130,0.13013013013013014,27.6782236601183,27.721413016335468,27.63503430390113
131,0.13113113113113112,28.36593387366453,28.41070489643967,28.321162850889394
132,0.13213213213213212,29.048934100552824,29.095420034858034,29.002448166247614
133,0.13313313313313313,29.72615694824271,29.774517909905466,29.677795986579955
134,0.13413413413413414,30.413201095189645,30.463130004005798,30.363272186373493
135,0.13513513513513514,31.09278461497959,31.14449148566506,31.041077744294117
136,0.13613613613613612,31.76857543492861,31.822156920753013,31.71499394910421
137,0.13713713713713713,32.45328615221319,32.508473662262745,32.39809864216363
138,0.13813813813813813,33.125537429615314,33.18267450017691,33.06840035905372
139,0.13913913913913914,33.80562913540295,33.86448257815037,33.74677569265553
140,0.14014014014014015,34.48093805692057,34.54163042552524,34.4202456883159
141,0.14114114114114115,35.144411038335804,35.20725232553818,35.08156975113343
142,0.14214214214214213,35.826255030909344,35.89073466860093,35.76177539321776
143,0.14314314314314314,36.505457368724564,36.5716389099208,36.43927582752833
144,0.14414414414414414,37.16765320204734,37.23597763360308,37.0993287704916
145,0.14514514514514515,37.8466915059163,37.91670415184238,37.77667885999021
146,0.14614614614614616,38.50044815553891,38.57279447546495,38.42810183561287
147,0.14714714714714713,39.17738568625458,39.251456493166586,39.10331487934258
148,0.14814814814814814,39.848426720866385,39.92436449066726,39.77248895106551
149,0.14914914914914915,40.515781181480364,40.59366970485092,40.43789265810981
150,0.15015015015015015,41.179862815319375,41.25977356349949,41.099952067139256
151,0.15115115115115116,41.84629302154268,41.92815760640244,41.76442843668291
152,0.15215215215215216,42.52208767371344,42.60566835016956,42.43850699725733
153,0.15315315315315314,43.16430472399162,43.25040836156158,43.07820108642166
154,0.15415415415415415,43.84432389271544,43.93202731323245,43.75662047219842
155,0.15515515515515516,44.48994935449521,44.580066529696865,44.399832179293554
156,0.15615615615615616,45.163004592493536,45.254874628286046,45.071134556701026
157,0.15715715715715717,45.810665324867756,45.90487630108423,45.71645434865128
158,0.15815815815815815,46.463270018622154,46.559693564610306,46.366846472634
159,0.15915915915915915,47.12075409892926,47.219267381884805,47.02224081597372
160,0.16016016016016016,47.778242793672995,47.878836836613786,47.6776487507322
161,0.16116116116116116,48.43744956223433,48.54007716940777,48.33482195506088
162,0.16216216216216217,49.10336460221726,49.207867842506246,48.99886136192828
163,0.16316316316316315,49.72868664963709,49.83596150779262,49.62141179148156
164,0.16416416416416416,50.38695040977359,50.496254007632785,50.277646811914394
165,0.16516516516516516,51.02251218845978,51.13433204277057,50.91069233414898
166,0.16616616616616617,51.695402424110995,51.80891831161225,51.58188653660974
167,0.16716716716716717,52.33654972775854,52.45244174028802,52.22065771522905
168,0.16816816816816815,52.99606498620536,53.113930074886156,52.87819989752457
169,0.16916916916916916,53.609639738919846,53.730444622097316,53.488834855742375
170,0.17017017017017017,54.2507973794497,54.37394420665991,54.127650552239494
171,0.17117117117117117,54.88644990295066,55.01204298262259,54.76085682327873
172,0.17217217217217218,55.54268983987692,55.670294482346776,55.415085197407066
173,0.17317317317317318,56.17006564889947,56.30026731165102,56.039863986147914
174,0.17417417417417416,56.84537086714439,56.97718280369689,56.71355893059189
175,0.17517517517517517,57.467867118295935,57.60235773471598,57.33337650187589
176,0.17617617617617617,58.09641226192665,58.23344623526825,57.95937828858506
177,0.17717717717717718,58.764212042260134,58.90299599592517,58.6254280885951
178,0.1781781781781782,59.39798536426955,59.53919303110843,59.25677769743067
179,0.17917917917917917,60.01054678400696,60.15458617064903,59.86650739736489
180,0.18018018018018017,60.636646517055425,60.78323832657473,60.49005470753612
181,0.18118118118118118,61.30559999883822,61.45390276137806,61.157297236298376
182,0.18218218218218218,61.94741436714256,62.09795140617848,61.79687732810663
183,0.1831831831831832,62.543175146911,62.69682424423683,62.389526049585164
184,0.1841841841841842,63.18660817513951,63.34244436209097,63.03077198818805
185,0.18518518518518517,63.79894838730147,63.95755432359607,63.64034245100687
186,0.18618618618618618,64.41538293625648,64.57666917665412,64.25409669585883
187,0.1871871871871872,65.05538021421937,65.21889737168657,64.89186305675217
188,0.1881881881881882,65.69643791376873,65.8621608759768,65.53071495156067
189,0.1891891891891892,66.33578823600293,66.50374341680333,66.16783305520252
190,0.19019019019019018,66.9517978208143,67.12240887064904,66.78118677097957
191,0.19119119119119118,67.56164931277407,67.73501847547301,67.38828015007512
192,0.1921921921921922,68.16919562318694,68.34535337533808,67.9930378710358
193,0.1931931931931932,68.83102343211382,69.00898234962844,68.65306451459921
194,0.1941941941941942,69.43523451182158,69.6160268463099,69.25444217733326
195,0.19519519519519518,70.04335532312002,70.22689993862885,69.8598107076112
196,0.1961961961961962,70.64404983043771,70.83046749826113,70.45763216261429
197,0.1971971971971972,71.28656891726723,71.47511442475789,71.09802340977657
198,0.1981981981981982,71.84240156756337,72.03458326729688,71.65021986782986
199,0.1991991991991992,72.4883255721162,72.68256476104926,72.29408638318313
200,0.20020020020020018,73.14109600593659,73.33727085758316,72.94492115429001
201,0.2012012012012012,73.69078668421004,73.89066501822165,73.49090835019842
202,0.2022022022022022,74.31287507897042,74.51520388045704,74.1105462774838
203,0.2032032032032032,74.94484385349477,75.14945010534109,74.74023760164846
204,0.2042042042042042,75.53571386462865,75.74328615045803,75.32814157879926
205,0.20520520520520522,76.16850561213815,76.37833095326921,75.95868027100708
206,0.2062062062062062,76.78425021191975,76.99660946009298,76.57189096374653
207,0.2072072072072072,77.36951976477009,77.58491262896007,77.15412690058011
208,0.2082082082082082,77.95752614470216,78.17589576627579,77.73915652312853
209,0.2092092092092092,78.5401500007231,78.76157349593778,78.31872650550842
210,0.21021021021021022,79.19380397763166,79.41711446679733,78.97049348846599
211,0.2112112112112112,79.76426785499395,79.990814533997,79.5377211759909
212,0.2122122122122122,80.39593423898488,80.6247176471521,80.16715083081766
213,0.2132132132132132,80.94813872085551,81.18043069376792,80.7158467479431
214,0.21421421421421422,81.59552395438268,81.82979191881947,81.3612559899459
215,0.21521521521521522,82.21150662715517,82.44824861828926,81.97476463602109
216,0.21621621621621623,82.74150263813728,82.98207301147599,82.50093226479856
217,0.2172172172172172,83.37143796640395,83.61424942531404,83.12862650749385
218,0.2182182182182182,83.95977954126506,84.20547979228635,83.71407929024377
219,0.21921921921921922,84.55241823990087,84.80093238152322,84.30390409827852
220,0.22022022022022023,85.16345654062063,85.41449261439519,84.91242046684607
221,0.22122122122122123,85.74138862275582,85.99545228353466,85.48732496197698
222,0.2222222222222222,86.33227951881405,86.58916305118525,86.07539598644284
223,0.22322322322322322,86.93891122227544,87.1983676152383,86.67945482931258
224,0.22422422422422422,87.51091253485302,87.77346293453027,87.24836213517577
225,0.22522522522522523,88.10268984375,88.36802621413239,87.83735347336761
226,0.22622622622622623,88.6484963875009,88.91730201953855,88.37969075546324
227,0.2272272272272272,89.27858989035187,89.5495939009536,89.00758587975014
228,0.22822822822822822,89.82444035083556,90.09889395104956,89.54998675062156
229,0.22922922922922923,90.43666984701858,90.71357926129704,90.15976043274011
230,0.23023023023023023,90.96092560354403,91.24158138608557,90.68026982100248
231,0.23123123123123124,91.5469448266775,91.8304289399102,91.2634607134448
232,0.23223223223223222,92.14141125560886,92.42759479952572,91.855227711692
233,0.23323323323323322,92.70962679877942,92.99888488350855,92.4203687140503
234,0.23423423423423423,93.30955609652307,93.601423640762,93.01768855228414
235,0.23523523523523523,93.90856245271544,94.20304845480517,93.61407645062572
236,0.23623623623623624,94.47330686030769,94.77089751696784,94.17571620364754
237,0.23723723723723725,95.05883328971976,95.35922453930552,94.758442040134
238,0.23823823823823823,95.5982222113858,95.90206220449485,95.29438221827675
239,0.23923923923923923,96.18084312197736,96.48751151172927,95.87417473222546
240,0.24024024024024024,96.74774956227029,97.05746131185211,96.43803781268846
241,0.24124124124124124,97.33332764151976,97.64581487075039,97.02084041228913
242,0.24224224224224225,97.8965755021796,98.2121438947144,97.5810071096448
243,0.24324324324324323,98.42945965001417,98.74852136047397,98.11039793955436
244,0.24424424424424424,99.01877412126596,99.34054193275279,98.69700630977914
245,0.24524524524524524,99.57308549290673,99.89803485031864,99.24813613549482
246,0.24624624624624625,100.16702611025411,100.49460851983103,99.8394437006772
247,0.24724724724724725,100.65084693634385,100.98255306587447,100.31914080681324
248,0.24824824824824826,101.35652886648165,101.68934408063977,101.02371365232354
249,0.24924924924924924,101.82265324595575,102.15981562976695,101.48549086214454
250,0.2502502502502503,102.4269628810498,102.76660029281189,102.08732546928772
251,0.25125125125125125,102.97679363763945,103.31963183567959,102.6339554395993
252,0.25225225225225223,103.52075696156285,103.86686617129732,103.17464775182839
253,0.25325325325325326,104.10369502529113,104.4525512875368,103.75483876304546
254,0.25425425425425424,104.60658106896989,104.95923514971109,104.25392698822868
255,0.2552552552552553,105.08962816125535,105.44632408994042,104.73293223257028
256,0.25625625625625625,105.67760030352736,106.03695951753141,105.3182410895233
257,0.25725725725725723,106.27965908175963,106.64149530611628,105.91782285740298
258,0.25825825825825827,106.8504930249914,107.21520799698574,106.48577805299705
259,0.25925925925925924,107.34672000000002,107.71526960388366,106.97817039611638
260,0.2602602602602603,107.95039191463167,108.32138724701647,107.57939658224686
261,0.26126126126126126,108.49575408419189,108.8699385739643,108.12156959441947
262,0.26226226226226224,109.01049843497772,109.38825438604128,108.63274248391416
263,0.26326326326326327,109.60205913191275,109.98240446453735,109.22171379928815
264,0.26426426426426425,110.14271571957745,110.5262905912527,109.7591408479022
265,0.2652652652652653,110.63409593705144,111.02151159295944,110.24668028114344
266,0.26626626626626626,111.22214343685239,111.61218047803993,110.83210639566485
267,0.26726726726726724,111.74359792417212,112.13708315722559,111.35011269111865
268,0.2682682682682683,112.23701395331551,112.6342853636132,111.83974254301782
269,0.26926926926926925,112.78957580786857,113.18989369536608,112.38925792037107
270,0.2702702702702703,113.38274868904742,113.78560917224833,112.9798882058465
271,0.27127127127127126,113.97587082859124,114.38127193968464,113.57046971749784
272,0.27227227227227224,114.50311059125869,114.9118562802659,114.09436490225148
273,0.2732732732732733,114.94834973968617,115.36142828741649,114.53527119195584
274,0.27427427427427425,115.46595931179735,115.88247963139739,115.04943899219731
275,0.2752752752752753,116.07602512294659,116.49486736057963,115.65718288531355
276,0.27627627627627627,116.59948902720205,117.0216922799555,116.1772857744486
277,0.2772772772772773,117.110155545066,117.53586548069632,116.68444560943567
278,0.2782782782782783,117.64436038389368,118.0732888328227,117.21543193496467
279,0.27927927927927926,118.18293203819172,118.61502145644648,117.75084261993696
280,0.2802802802802803,118.65255499836593,119.0886127178792,118.21649727885266
281,0.28128128128128127,119.24359387232752,119.68218313604771,118.80500460860733
282,0.2822822822822823,119.68145105303772,120.1243619636371,119.23854014243834
283,0.2832832832832833,120.32389247521792,120.76872896894287,119.87905598149297
284,0.28428428428428426,120.78532075605058,121.23418803127247,120.3364534808287
285,0.2852852852852853,121.25212626299223,121.70494847474843,120.79930405123604
286,0.2862862862862863,121.8043992024064,122.2601833399922,121.3486150648206
287,0.2872872872872873,122.37674227237733,122.83525444271383,121.91823010204082
288,0.2882882882882883,122.91140252318036,123.37307118890608,122.44973385745463
289,0.28928928928928926,123.41318275975189,123.8783775200248,122.94798799947898
290,0.2902902902902903,123.9440744306341,124.41245761586252,123.47569124540568
291,0.2912912912912913,124.3925030363003,124.86500019803952,123.92000587456107
292,0.2922922922922923,124.89201264510396,125.36803745613192,124.415987834076
293,0.2932932932932933,125.46938905353946,125.94806347677567,124.99071463030324
294,0.29429429429429427,126.0089389332408,126.4906833276294,125.5271945388522
295,0.2952952952952953,126.39358953192405,126.88011924957866,125.90705981426945
296,0.2962962962962963,126.86741115340999,127.35772242333744,126.37709988348254
297,0.2972972972972973,127.54936046717064,128.0411556567716,127.05756527756968
298,0.2982982982982983,128.04613880828413,128.5414562845908,127.55082133197745
299,0.29929929929929927,128.5506413371238,129.04938947031133,128.0518932039363
300,0.3003003003003003,129.06269622307298,129.56478638822242,128.56060605792354
301,0.3013013013013013,129.51166129989548,130.01777276479586,129.0055498349951
302,0.3023023023023023,130.06000301492716,130.56905082663891,129.5509552032154
303,0.3033033033033033,130.50269438458156,131.01581357537125,129.98957519379186
304,0.30430430430430433,131.08698848938528,131.60264946603647,130.5713275127341
305,0.3053053053053053,131.50981135946873,132.02974040971955,130.9898823092179
306,0.3063063063063063,132.0404102590733,132.56344802840692,131.51737248973967
307,0.3073073073073073,132.6026303703145,133.12843721449983,132.07682352612917
308,0.3083083083083083,132.90773360552507,133.43902238074259,132.37644483030755
309,0.30930930930930933,133.40624516285604,133.94096234190368,132.8715279838084
310,0.3103103103103103,134.0289442237284,134.5657856091445,133.49210283831226
311,0.3113113113113113,134.5244205990573,135.06471554483812,133.98412565327646
312,0.3123123123123123,135.02075117870083,135.56448499595444,134.47701736144722
313,0.3133133133133133,135.5155970783418,136.06277950675283,134.9684146499308
314,0.31431431431431434,135.9818827534354,136.5328028891331,135.4309626177377
315,0.3153153153153153,136.53817485587967,137.09189900363265,135.9844507081267
316,0.3163163163163163,136.99931165956403,137.55681466272463,136.44180865640342
317,0.3173173173173173,137.4246853438936,137.98632360044542,136.86304708734178
318,0.3183183183183183,137.98232929581562,138.54674769061052,137.41791090102072
319,0.31931931931931934,138.45478131336756,139.02284232314838,137.88672030358674
320,0.3203203203203203,138.89667593304,139.4686809029181,138.3246709631619
321,0.3213213213213213,139.478123967086,140.05266012819513,138.90358780597685
322,0.32232232232232233,139.9278036083317,140.50619372517693,139.34941349148644
323,0.3233233233233233,140.33486888697846,140.91752934363717,139.75220843031974
324,0.32432432432432434,140.74836521492588,141.3352191507721,140.16151127907966
325,0.3253253253253253,141.37561391291013,141.96453643856495,140.7866913872553
326,0.3263263263263263,141.72500626906645,142.31874215841333,141.13127037971958
327,0.32732732732732733,142.34162627438621,142.93753453248263,141.7457180162898
328,0.3283283283283283,142.6890908447123,143.2898113106818,142.08837037874278
329,0.32932932932932935,143.19098369264466,143.7949951004693,142.58697228482004
330,0.3303303303303303,143.6478579319867,144.2555933888749,143.04012247509849
331,0.3313313313313313,144.1428379728897,144.75392205352006,143.53175389225936
332,0.33233233233233234,144.67093849896276,145.28504725353645,144.05682974438906
333,0.3333333333333333,145.15148571566834,145.76907441632127,144.5338970150154
334,0.33433433433433435,145.5737581765874,146.1953802141832,144.95213613899162
335,0.3353353353353353,146.0839537630703,146.70876079685902,145.45914672928157
336,0.3363363363363363,146.53671083677182,147.1652464106836,145.90817526286003
337,0.33733733733733734,147.01095643246214,147.64301012469846,146.3789027402258
338,0.3383383383383383,147.5291685505854,148.1643195111867,146.89401758998412
339,0.33933933933933935,148.06010160987867,148.69822680568117,147.42197641407617
340,0.34034034034034033,148.2519391255838,148.8962174472201,147.60766080394748
341,0.34134134134134136,148.7550367784252,149.40253891775967,148.10753463909072
342,0.34234234234234234,149.27216297027252,149.9227552508164,148.62157068972863
343,0.3433433433433433,149.85502254021955,150.50809188034887,149.20195320009023
344,0.34434434434434436,150.15693711797388,150.81508216029542,149.49879207565235
345,0.34534534534534533,150.64582056588256,151.3073047100201,149.984336421745
346,0.34634634634634637,151.13931794143474,151.80409506756712,150.47454081530236
347,0.34734734734734735,151.77709372372595,152.44383787173115,151.11034957572076
348,0.3483483483483483,152.0647933185997,152.73670649829276,151.39288013890663
349,0.34934934934934936,152.4120359735617,153.0885559542397,151.7355159928837
350,0.35035035035035034,152.96895371115824,153.64817531684568,152.2897321054708
351,0.35135135135135137,153.40963352741153,154.09260355324503,152.72666350157803
352,0.35235235235235235,153.93664996136172,154.62258666200492,153.25071326071853
353,0.3533533533533533,154.23467799451967,154.9256288310491,153.54372715799025
354,0.35435435435435436,154.73984109191267,155.43394616281768,154.04573602100766
355,0.35535535535535534,155.11715578784037,155.81554640340315,154.4187651722776
356,0.3563563563563564,155.6979567762066,156.39882479020486,154.99708876220836
357,0.35735735735735735,156.0402238778202,156.74567370493983,155.3347740507006
358,0.35835835835835833,156.6364711915009,157.34425976776276,155.92868261523904
359,0.35935935935935936,157.005436364999,157.7175583838273,156.29331434617072
360,0.36036036036036034,157.36237824760744,158.078926865856,156.64582962935887
361,0.3613613613613614,157.8866101790415,158.6061220033793,157.16709835470368
362,0.36236236236236236,158.21043592251283,158.93464409594515,157.4862277490805
363,0.36336336336336333,158.6445509930999,159.3724924044502,157.91660958174958
364,0.36436436436436437,159.1334931043178,159.86469171362887,158.40229449500674
365,0.36536536536536535,159.78307669900485,160.51615038724006,159.05000301076964
366,0.3663663663663664,159.95914126139417,160.69814397755331,159.22013854523502
367,0.36736736736736736,160.3130978861934,161.05649086211807,159.5697049102687
368,0.3683683683683684,160.84177061590188,161.58806825253706,160.0954729792667
369,0.36936936936936937,161.46423461564086,162.21264169578626,160.71582753549546
370,0.37037037037037035,161.73819604387313,162.49165274620904,160.98473934153722
371,0.3713713713713714,162.1988586619787,162.95578379089687,161.44193353306053
372,0.37237237237237236,162.56098423555264,163.32219646706133,161.79977200404394
373,0.3733733733733734,163.09962033677382,163.8636421640439,162.33559850950374
374,0.3743743743743744,163.41965221471636,164.1882969662758,162.65100746315693
375,0.37537537537537535,163.90172709968826,164.67364474006132,163.1298094593152
376,0.3763763763763764,164.44243083044807,165.2171347459678,163.66772691492835
377,0.37737737737737737,164.8318742107667,165.61060877352145,164.05313964801195
378,0.3783783783783784,165.13164207413473,165.9151327349913,164.34815141327817
379,0.3793793793793794,165.66135816527793,166.44771847209725,164.8749978584586
380,0.38038038038038036,165.9176469517998,166.70909694020102,165.1261969633986
381,0.3813813813813814,166.42581203675638,167.2203010848046,165.63132298870818
382,0.38238238238238237,166.83389177561367,167.6322252380391,166.03555831318823
383,0.3833833833833834,167.38651888332467,168.18752847679644,166.5855092898529
384,0.3843843843843844,167.74437600256417,168.54962525135699,166.93912675377135
385,0.38538538538538536,168.10868140122153,168.91810948835143,167.29925331409163
386,0.3863863863863864,168.5004973866063,169.313877083157,167.6871176900556
387,0.38738738738738737,168.90822725719636,169.7254259139944,168.09102860039832
388,0.3883883883883884,169.405233396263,170.2255404495059,168.58492634302007
389,0.3893893893893894,169.77734583967714,170.60174353443577,168.9529481449185
390,0.39039039039039036,170.16017096401745,170.9885675631953,169.33177436483962
391,0.3913913913913914,170.4970208043558,171.32976790813538,169.66427370057622
392,0.3923923923923924,170.96711254309676,171.80316504447393,170.1310600417196
393,0.3933933933933934,171.25230997396258,172.09309752240063,170.41152242552454
394,0.3943943943943944,171.99986212246614,172.84179921232956,171.15792503260272
395,0.39539539539539537,172.30901832421392,173.15549931069083,171.46253733773702
396,0.3963963963963964,172.57919654847117,173.43050827706406,171.72788481987828
397,0.3973973973973974,172.95878244469134,173.81407452744722,172.10349036193546
398,0.3983983983983984,173.45250220169024,174.31089850710427,172.5941058962762
399,0.3993993993993994,173.93580958344313,174.79738746518723,173.07423170169903
400,0.40040040040040037,174.22282527875987,175.08907202100858,173.35657853651117
401,0.4014014014014014,174.5325189126074,175.40325031152324,173.66178751369156
402,0.4024024024024024,174.98712724153756,175.86124528319468,174.11300919988045
403,0.4034034034034034,175.2868740468971,176.16553454622203,174.4082135475722
404,0.4044044044044044,175.8289864817925,176.71037266590818,174.94760029767681
405,0.40540540540540543,176.15073103572146,177.03648292233092,175.264979149112
406,0.4064064064064064,176.6430043421845,177.53184908603157,175.75415959833742
407,0.4074074074074074,176.93168504291688,177.82512624888147,176.0382438369523
408,0.4084084084084084,177.20177752766352,178.09993907116032,176.30361598416673
409,0.4094094094094094,177.7341702134469,178.63512163722032,176.83321878967348
410,0.41041041041041043,177.97397557974713,178.87985224372005,177.06809891577421
411,0.4114114114114114,178.51482884703017,179.4234306216574,177.60622707240296
412,0.4124124124124124,178.9818626600138,179.89372500987642,178.0700003101512
413,0.4134134134134134,179.08927911745477,180.00699799337102,178.17156024153851
414,0.4144144144144144,179.64849473849668,180.568802593004,178.72818688398937
415,0.41541541541541543,180.15632175208316,181.0795870062729,179.23305649789341
416,0.4164164164164164,180.37183155127764,181.30014726120038,179.4435158413549
417,0.4174174174174174,180.92512882339346,181.8560728221976,179.99418482458933
418,0.4184184184184184,181.23789807433224,182.17318340270614,180.30261274595833
419,0.4194194194194194,181.4242520743745,182.36476228898252,180.48374185976647
420,0.42042042042042044,181.96696601647392,182.9101766737848,181.02375535916303
421,0.4214214214214214,182.31675274061217,183.26402077477783,181.3694847064465
422,0.4224224224224224,182.70111356589797,183.65219031303587,181.75003681876007
423,0.42342342342342343,183.0553858537878,184.01047642576373,182.1002952818119
424,0.4244244244244244,183.4582607523418,184.41702105491706,182.49950044976654
425,0.42542542542542544,183.777356841148,184.74036339521106,182.81435028708492
426,0.4264264264264264,184.09417693847823,185.0614371949837,183.12691668197274
427,0.4274274274274274,184.62498627936438,185.59502118864773,183.65495137008102
428,0.42842842842842843,184.98439626039828,185.95838309937676,184.0104094214198
429,0.4294294294294294,185.22590828282745,186.20464650719177,184.24717005846313
430,0.43043043043043044,185.6636053296212,186.64574872173696,184.68146193750542
431,0.4314314314314314,186.06445650465508,187.05025272059686,185.0786602887133
432,0.43243243243243246,186.53473409513614,187.52370907490294,185.54575911536935
433,0.43343343343343343,186.65326120316234,187.647785917269,185.65873648905568
434,0.4344344344344344,187.13514111653942,188.13276020165003,186.1375220314288
435,0.43543543543543545,187.42362851869635,188.42563478729213,186.42162225010057
436,0.4364364364364364,187.83320373457494,188.83878206830903,186.82762540084084
437,0.43743743743743746,188.21415630260216,189.22349365592265,187.20481894928167
438,0.43843843843843844,188.45300827005747,189.46703995707088,187.43897658304405
439,0.4394394394394394,189.00136161038154,190.01803723517423,187.98468598558884
440,0.44044044044044045,189.20323700662766,190.2248366066101,188.18163740664522
441,0.44144144144144143,189.73623893441612,190.76058165126295,188.7118962175693
442,0.44244244244244246,189.8197852246423,190.84980571596327,188.7897647333213
443,0.44344344344344344,190.1124641051622,191.14678461900695,189.07814359131743
444,0.4444444444444444,190.47123529191853,191.50942158702173,189.43304899681533
445,0.44544544544544545,191.05420822425887,192.09481130907665,190.0136051394411
446,0.44644644644644643,191.50824777194273,192.5520982504344,190.46439729345107
447,0.44744744744744747,191.70402873339043,192.75278317217277,190.6552742946081
448,0.44844844844844844,192.08326968965326,193.13574356212035,191.03079581718617
449,0.4494494494494494,192.43310593357253,193.48948255561942,191.37672931152565
450,0.45045045045045046,192.83039428197887,193.8903675899257,191.77042097403205
451,0.45145145145145144,192.93588841073142,194.00129722592308,191.87047959553976
452,0.45245245245245247,193.39426332911634,194.46287423615587,192.32565242207681
453,0.45345345345345345,193.90031817126695,194.97182994659988,192.828806395934
454,0.4544544544544544,194.00675923612408,195.0836713322718,192.92984713997637
455,0.45545545545545546,194.1630929885639,195.24507425351106,193.08111172361674
456,0.45645645645645644,194.80345188944145,195.8874975284921,193.7194062503908
457,0.4574574574574575,195.0678373417464,196.1562731304491,193.97940155304372
458,0.45845845845845845,195.3392739319093,196.43204751869828,194.24650034512032
459,0.45945945945945943,195.82277142801294,196.91857565910848,194.7269671969174
460,0.46046046046046046,196.09615518105562,197.19627470682553,194.9960356552857
461,0.46146146146146144,196.65898908476166,197.76165114671542,195.5563270228079
462,0.4624624624624625,196.7277772152994,197.8359888733934,195.6195655572054
463,0.46346346346346345,196.9973559580411,198.10988374911534,195.88482816696688
464,0.46446446446446443,197.35233600979475,198.46865876775738,196.23601325183213
465,0.46546546546546547,197.78085152038247,198.90052414311842,196.66117889764652
466,0.46646646646646645,198.23896343206317,199.36180651428043,197.11612034984591
467,0.4674674674674675,198.32710353483694,199.45532325523337,197.1988838144405
468,0.46846846846846846,198.61380114343532,199.74620240679425,197.4813998800764
469,0.4694694694694695,199.10533953638142,200.24070580399945,197.9699732687634
470,0.47047047047047047,199.14596226397404,200.28694764364747,198.00497688430062
471,0.47147147147147145,199.52436030709393,200.66896980206323,198.37975081212463
472,0.4724724724724725,199.94561764704653,201.0935980834874,198.79763721060567
473,0.47347347347347346,200.40686550943607,201.55798169759257,199.25574932127958
474,0.4744744744744745,200.669002534804,201.82441117433882,199.5135938952692
475,0.4754754754754755,201.0798301696109,202.23866304246624,199.92099729675553
476,0.47647647647647645,201.25915595249703,202.42274679315798,200.09556511183607
477,0.4774774774774775,201.54740988950562,202.7151217908613,200.37969798814993
478,0.47847847847847846,201.8892838930776,203.06080422044406,200.71776356571112
479,0.4794794794794795,202.35417275806665,203.52879575240135,201.17954976373196
480,0.4804804804804805,202.618089202073,203.79695823723299,201.43922016691303
481,0.48148148148148145,203.0677875,204.24984199985388,201.88573300014613
482,0.4824824824824825,203.29201672300823,204.47853159883593,202.10550184718053
483,0.48348348348348347,203.416165043494,204.60769246221383,202.22463762477418
484,0.4844844844844845,203.73529867843396,204.93073467181887,202.53986268504906
485,0.4854854854854855,204.2396018551756,205.43790883225026,203.04129487810096
486,0.48648648648648646,204.46146837352728,205.66421939103063,203.25871735602394
487,0.4874874874874875,204.5577517217924,205.76563088656386,203.34987255702097
488,0.48848848848848847,205.10857934553005,206.31906977136873,203.89808891969136
489,0.4894894894894895,205.42366329167177,206.6380634886318,204.20926309471176
490,0.4904904904904905,205.2664905824747,206.48737334469797,204.0456078202514
491,0.49149149149149146,205.77432655238945,206.9980554564057,204.5505976483732
492,0.4924924924924925,206.49992002745685,207.7253076672514,205.2745323876623
493,0.4934934934934935,206.56460193941928,207.7952424151194,205.33396146371916
494,0.4944944944944945,206.72561338884654,207.96096866319894,205.49025811449414
495,0.4954954954954955,207.23112523558834,208.46933530185743,205.99291516931925
496,0.4964964964964965,207.2717819765065,208.5153363703791,206.02822758263392
497,0.4974974974974975,207.57806231306625,208.8255308277554,206.33059379837712
498,0.4984984984984985,208.02469813543516,209.27533177383816,206.77406449703216
499,0.4994994994994995,208.1743789271138,209.42974762201374,206.91901023221385
500,0.5005005005005005,208.33602425738505,209.59605246120722,207.07599605356287
501,0.5015015015015015,208.8074882396021,210.07054499044557,207.54443148875862
502,0.5025025025025025,208.92772339407904,210.19564172641068,207.6598050617474
503,0.5035035035035035,209.4484499654214,210.71913750694057,208.1777624239022
504,0.5045045045045045,209.65388530815866,210.92897899616673,208.3787916201506
505,0.5055055055055055,209.83373832863768,211.11336099797825,208.5541156592971
506,0.5065065065065065,210.38717196786834,211.66939372167957,209.1049502140571
507,0.5075075075075075,210.32251648569152,211.61050843128174,209.0345245401013
508,0.5085085085085085,210.72336300503707,212.01473355036754,209.4319924597066
509,0.5095095095095095,211.01914105024827,212.3144223216506,209.72385977884593
510,0.5105105105105106,211.40685185071914,212.70557387478794,210.10812982665033
511,0.5115115115115115,211.65744171806273,212.96029518988124,210.35458824624422
512,0.5125125125125125,211.7790469154221,213.08667265539324,210.47142117545096
513,0.5135135135135135,212.10414545708124,213.4155153701502,210.7927755440123
514,0.5145145145145145,212.45135949270477,213.76635997867066,211.13635900673887
515,0.5155155155155156,212.8997728597996,214.21789761570554,211.58164810389368
516,0.5165165165165165,213.08376579241158,214.40632639592445,211.7612051888987
517,0.5175175175175175,213.2376343317748,214.5647697901127,211.91049887343692
518,0.5185185185185185,213.330646692524,214.66264357261977,211.99864981242823
519,0.5195195195195195,213.7397999981681,215.07510541853077,212.40449457780545
520,0.5205205205205206,214.24742826017058,215.5855603168402,212.90929620350096
521,0.5215215215215215,214.1145428907675,215.45861068159638,212.7704750999386
522,0.5225225225225225,214.6561243123854,216.00285417052473,213.30939445424607
523,0.5235235235235235,214.7946543646985,216.1459875848742,213.44332114452277
524,0.5245245245245245,215.2365774026807,216.591050821044,213.88210398431738
525,0.5255255255255256,215.53371298707694,216.8920188538555,214.1754071202984
526,0.5265265265265265,215.79134058933755,217.15366324137673,214.42901793729837
527,0.5275275275275275,215.91211720555893,217.2790997466676,214.54513466445025
528,0.5285285285285285,216.1688694632315,217.53985975997418,214.7978791664888
529,0.5295295295295295,216.52361470888948,217.89814719175865,215.1490822260203
530,0.5305305305305306,216.6987392902835,218.07765298007823,215.31982560048877
531,0.5315315315315315,217.24653572684167,218.6280828009763,215.86498865270704
532,0.5325325325325325,217.14970944077035,218.53689300579936,215.76252587574135
533,0.5335335335335335,217.36411121507112,218.75547135408524,215.972751076057
534,0.5345345345345345,217.72533070661984,219.120186075278,216.33047533796167
535,0.5355355355355356,217.9265763167974,219.32565833565377,216.52749429794102
536,0.5365365365365365,218.29435081623345,219.6968924891387,216.8918091433282
537,0.5375375375375375,218.57258765421093,219.97899508624417,217.1661802221777
538,0.5385385385385385,218.85673235518973,220.26697460616532,217.44649010421415
539,0.5395395395395395,218.78926148996572,220.2049194477012,217.37360353223025
540,0.5405405405405406,219.05908725462535,220.4786309142313,217.6395435950194
541,0.5415415415415415,219.59512043853564,221.01735543208727,218.17288544498402
542,0.5425425425425425,219.82242673018757,221.2487330416958,218.39612041867935
543,0.5435435435435435,220.0217127756544,221.45220905399418,218.59121649731463
544,0.5445445445445445,219.75019726947795,221.1869471828824,218.3134473560735
545,0.5455455455455456,220.7014434589556,222.13905984782136,219.26382707008983
546,0.5465465465465466,220.75719672598515,222.19961894908744,219.31477450288287
547,0.5475475475475475,220.815885220502,222.26308581483258,219.36868462617142
548,0.5485485485485485,221.21031036645442,222.66082025589927,219.75980047700958
549,0.5495495495495496,221.4198792491907,222.87449813611477,219.96526036226663
550,0.5505505505505506,221.47361794589267,222.9330096461896,220.01422624559575
551,0.5515515515515516,221.74424682561167,223.20747102317762,220.28102262804572
552,0.5525525525525525,221.84559120010192,223.3133644551601,220.37781794504374
553,0.5535535535535535,222.12562782817884,223.59718341996836,220.6540722363893
554,0.5545545545545546,222.38017590152793,223.85561782389485,220.90473397916102
555,0.5555555555555556,223.05581860262754,224.53336581083272,221.57827139442236
556,0.5565565565565566,223.1366818702166,224.61884534260201,221.65451839783117
557,0.5575575575575575,223.34255316593035,224.8287979595784,221.8563083722823
558,0.5585585585585585,223.2408723819405,224.73247027845952,221.7492744854215
559,0.5595595595595596,223.68979162252023,225.18444853790868,222.19513470713179
560,0.5605605605605606,223.99464085830942,225.49295163563093,222.49633008098792
561,0.5615615615615616,223.9979555260371,225.50115581273764,222.49475523933654
562,0.5625625625625625,224.2617311806071,225.76874401639475,222.75471834481942
563,0.5635635635635635,224.61859103836247,226.12903381979578,223.10814825692916
564,0.5645645645645646,224.80141695496644,226.3159944055925,223.28683950434038
565,0.5655655655655656,225.0095939688314,226.5281972781424,223.49099065952043
566,0.5665665665665666,225.27839478762203,226.800774856619,223.75601471862507
567,0.5675675675675675,225.29614576365995,226.82330241226774,223.76898911505216
568,0.5685685685685685,225.94465741418924,227.4740661201464,224.41524870823207
569,0.5695695695695696,225.81411087641413,227.34887433654762,224.27934741628064
570,0.5705705705705706,226.3701819879381,227.90756819725294,224.83279577862328
571,0.5715715715715716,226.34259355553974,227.88490761117643,224.80027949990304
572,0.5725725725725725,226.38940863986616,227.93634259686914,224.84247468286318
573,0.5735735735735735,226.71738368651137,228.26783328404028,225.16693408898246
574,0.5745745745745746,226.8284189222492,228.38322279913316,225.27361504536523
575,0.5755755755755756,227.13046025409136,228.68887384308238,225.57204666510034
576,0.5765765765765766,227.524225966253,229.08589367040656,225.96255826209944
577,0.5775775775775776,227.58702416546265,229.15321467734591,226.0208336535794
578,0.5785785785785785,227.8619470194954,229.4318416275026,226.2920524114882
579,0.5795795795795796,228.1014394960258,229.67516971756194,226.52770927448964
580,0.5805805805805806,227.88768321110007,229.4669521221201,226.30841430008005
581,0.5815815815815816,228.25059289520445,229.8332212227948,226.6679645676141
582,0.5825825825825826,228.61039498853702,230.196392916295,227.02439706077905
583,0.5835835835835835,228.64270891714733,230.23329349154784,227.05212434274682
584,0.5845845845845846,229.08197075507357,230.67562561815873,227.4883158919884
585,0.5855855855855856,228.98298496255524,230.58169511799176,227.38427480711871
586,0.5865865865865866,229.467430346047,231.06904287968956,227.86581781240443
587,0.5875875875875876,229.429862139028,231.03628573346649,227.8234385445895
588,0.5885885885885885,229.48184347147895,231.09273792143523,227.87094902152268
589,0.5895895895895896,230.12499206918125,231.73821382655638,228.51177031180612
590,0.5905905905905906,229.84107560406727,231.4599668157136,228.22218439242093
591,0.5915915915915916,230.35843882476254,231.98011400887418,228.7367636406509
592,0.5925925925925926,230.15978224154466,231.78679141987004,228.53277306321928
593,0.5935935935935935,231.0023368980156,232.63097503044776,229.37369876558347
594,0.5945945945945946,230.83461972157116,232.4684709168904,229.20076852625192
595,0.5955955955955956,231.1123380740053,232.74981778619087,229.4748583618197
596,0.5965965965965966,231.06802424227212,232.7102545669054,229.42579391763883
597,0.5975975975975976,231.42043554485824,233.0660262431835,229.77484484653297
598,0.5985985985985985,231.56753962120735,233.21720040984073,229.91787883257396
599,0.5995995995995996,231.66067507904899,233.31458489191897,230.006765266179
600,0.6006006006006006,231.91293519280916,233.57054171448385,230.25532867113446
601,0.6016016016016016,232.22130700673938,233.88241570181944,230.56019831165932
602,0.6026026026026026,232.1225747316078,233.78856434691053,230.4565851163051
603,0.6036036036036035,232.44284352807009,234.11228799695292,230.77339905918726
604,0.6046046046046046,232.8162731608625,234.48899184987857,231.14355447184641
605,0.6056056056056056,233.15121233600928,234.8273334919026,231.47509118011595
606,0.6066066066066066,232.9850910895943,234.66628560447586,231.30389657471275
607,0.6076076076076076,232.7620318402503,234.44846223606137,231.07560144443923
608,0.6086086086086087,233.42442910335407,235.11317585432343,231.7356823523847
609,0.6096096096096096,233.38293749999997,235.0763091653067,231.68956583469324
610,0.6106106106106106,233.54914708961707,235.2464556030821,231.85183857615203
611,0.6116116116116116,233.87307369600816,235.57380360542805,232.17234378658827
612,0.6126126126126126,234.1510509855216,235.85534918286405,232.44675278817917
613,0.6136136136136137,234.24395635350368,235.95241545000857,232.53549725699878
614,0.6146146146146146,234.59836585391318,236.31014213381852,232.88658957400784
615,0.6156156156156156,234.44858525856424,236.16528257856285,232.73188793856562
616,0.6166166166166166,234.41859726969753,236.1398181882313,232.69737635116377
617,0.6176176176176176,234.93520915612174,236.6592304786118,233.2111878336317
618,0.6186186186186187,234.6815288195621,236.41075697165414,232.95230066747004
619,0.6196196196196196,235.12435192827,236.8566112899164,233.39209256662357
620,0.6206206206206206,235.3611210706788,237.09704901294114,233.62519312841644
621,0.6216216216216216,235.3350337053966,237.07543455104232,233.59463285975087
622,0.6226226226226226,235.57604751598396,237.32009490782247,233.83200012414545
623,0.6236236236236237,235.53356492697247,237.2821155485704,233.78501430537455
624,0.6246246246246246,236.0193117012981,237.77076091145284,234.26786249114338
625,0.6256256256256256,236.16093744010823,237.91632361543998,234.40555126477648
626,0.6266266266266266,236.50460856524973,238.26332005219632,234.74589707830313
627,0.6276276276276276,236.60951041932438,238.37226078674237,234.8467600519064
628,0.6286286286286287,236.60781064681143,238.37490893603763,234.84071235758523
629,0.6296296296296297,236.46683076577355,238.23867352878264,234.69498800276446
630,0.6306306306306306,236.6311801693153,238.4068615809915,234.85549875763908
631,0.6316316316316316,236.88052866148274,238.659797642007,235.1012596809585
632,0.6326326326326326,237.5701687191305,239.35174392102647,235.78859351723452
633,0.6336336336336337,237.4419359089737,239.22819160913082,235.6556802088166
634,0.6346346346346347,237.3899470106258,239.18064689765396,235.59924712359765
635,0.6356356356356356,237.8526466200405,239.64631284982582,236.0589803902552
636,0.6366366366366366,237.9420476792794,239.73974370874345,236.14435164981535
637,0.6376376376376376,237.94450619289825,239.74646993038013,236.14254245541636
638,0.6386386386386387,238.32989672552173,240.1350439774358,236.52474947360767
639,0.6396396396396397,237.91411962792196,239.7246838708066,236.10355538503734
640,0.6406406406406406,238.19617211213068,240.0102021258089,236.38214209845248
641,0.6416416416416416,238.47280191092474,240.29031077010984,236.65529305173965
642,0.6426426426426426,238.39655577936657,240.21850545103192,236.57460610770121
643,0.6436436436436437,238.54742877524143,240.3731915067204,236.72166604376247
644,0.6446446446446447,238.82693461464615,240.65615903711273,236.99771019217957
645,0.6456456456456456,239.03987447101005,240.8727377586465,237.2070111833736
646,0.6466466466466466,238.9634816635239,240.80075251692438,237.12621081012344
647,0.6476476476476476,238.84042299071334,240.68220971112464,236.99863627030203
648,0.6486486486486487,239.35757478946388,241.20218540653002,237.51296417239774
649,0.6496496496496497,239.27274273687553,241.1217551749167,237.42373029883436
650,0.6506506506506506,239.83272801312378,241.68445309370642,237.98100293254114
651,0.6516516516516516,239.46674673468235,241.32358767650473,237.60990579285996
652,0.6526526526526526,239.85398589931503,241.71398814644127,237.9939836521888
653,0.6536536536536537,240.35227888499776,242.21515586259574,238.48940190739978
654,0.6546546546546547,240.27582084104557,242.14304531558574,238.4085963665054
655,0.6556556556556556,240.3169594888295,242.18822067509615,238.44569830256285
656,0.6566566566566566,240.12635662923313,242.00222588151334,238.25048737695292
657,0.6576576576576576,240.2745358237629,242.15415553869374,238.39491610883206
658,0.6586586586586587,240.6844421841481,242.5671605895251,238.80172377877113
659,0.6596596596596597,240.63031088343746,242.51727250602755,238.74334926084737
660,0.6606606606606606,240.79918880565543,242.6898379987681,238.90853961254277
661,0.6616616616616616,240.81906738140427,242.7137617334569,238.92437302935164
662,0.6626626626626626,241.15746066525168,243.05542404181153,239.25949728869182
663,0.6636636636636637,240.9627975110259,242.86530812651404,239.06028689553779
664,0.6646646646646647,241.093665766929,242.99993470366516,239.18739683019285
665,0.6656656656656657,241.38841491534774,243.29805065167716,239.47877917901832
666,0.6666666666666666,241.61199310188044,243.52516200248536,239.69882420127553
667,0.6676676676676676,241.76208469506173,243.67895653585987,239.8452128542636
668,0.6686686686686687,241.9617769334657,243.88223203061966,240.04132183631174
669,0.6696696696696697,241.8502583834679,243.7750133148477,239.92550345208807
670,0.6706706706706707,241.8398891023361,243.7686986122847,239.91107959238747
671,0.6716716716716716,242.17807501794857,244.1101385733844,240.24601146251274
672,0.6726726726726726,242.2301944146132,244.166159735312,240.29422909391442
673,0.6736736736736737,242.38530347808256,244.32493232919643,240.4456746269687
674,0.6746746746746747,242.33487191078459,244.27861855090237,240.3911252706668
675,0.6756756756756757,242.7272916237279,244.67416539653476,240.78041785092103
676,0.6766766766766766,242.1959371246859,244.1479682464686,240.24390600290323
677,0.6776776776776777,242.43666330042083,244.3921492124405,240.48117738840116
678,0.6786786786786787,242.50969817071433,244.46899800941762,240.55039833201104
679,0.6796796796796797,242.92809306831435,244.89046113882128,240.96572499780743
680,0.6806806806806807,243.0441344665719,245.01021822249842,241.07805071064539
681,0.6816816816816816,242.80845186326832,244.77898958296208,240.83791414357455
682,0.6826826826826827,243.12574432070627,245.0995617882745,241.15192685313804
683,0.6836836836836837,243.28678970756968,245.26421268817154,241.30936672696782
684,0.6846846846846847,243.2313627935004,245.21283593071254,241.24988965628827
685,0.6856856856856857,243.30212716293562,245.28738143025873,241.3168728956125
686,0.6866866866866866,243.3742553494223,245.3632820049116,241.385228693933
687,0.6876876876876877,243.80635536403798,245.7984196819174,241.81429104615856
688,0.6886886886886887,243.65255104580282,245.64883640684835,241.6562656847573
689,0.6896896896896897,243.85507190328235,245.854854323509,241.8552894830557
690,0.6906906906906907,243.81757260349792,245.82132510345892,241.81382010353693
691,0.6916916916916916,243.81304647495148,245.8206947056078,241.80539824429516
692,0.6926926926926927,244.18954954291013,246.200343968628,242.17875511719225
693,0.6936936936936937,243.87852490471977,245.89379629037614,241.8632535190634
694,0.6946946946946947,243.73338523118449,245.75279505773605,241.71397540463292
695,0.6956956956956957,243.96364051339285,245.9864700731136,241.9408109536721
696,0.6966966966966966,244.57310839374028,246.59864033883767,242.5475764486429
697,0.6976976976976977,244.52659991446782,246.55607139950433,242.4971284294313
698,0.6986986986986987,244.24790729462882,246.28173718965837,242.21407739959926
699,0.6996996996996997,244.52012136392042,246.5572833284086,242.48295939943225
700,0.7007007007007007,244.7135223593541,246.75415916211796,242.67288555659024
701,0.7017017017017017,244.70143111745085,246.7459126495474,242.6569495853543
702,0.7027027027027027,244.7862818976635,246.8344262626102,242.73813753271682
703,0.7037037037037037,244.82556641160298,246.87744952213333,242.77368330107262
704,0.7047047047047047,244.94180515777512,246.99728509781747,242.88632521773278
705,0.7057057057057057,245.00575470466924,247.0649187638403,242.9465906454982
706,0.7067067067067067,244.91752785695255,246.98063335479904,242.85442235910605
707,0.7077077077077077,245.43041550896066,247.49641964944306,243.36441136847827
708,0.7087087087087087,245.0642108228926,247.1346202767546,242.9938013690306
709,0.7097097097097097,244.98002474519947,247.05434226923563,242.9057072211633
710,0.7107107107107107,245.0999537382232,247.17783068855508,243.02207678789134
711,0.7117117117117117,245.28401855278022,247.36534533809848,243.20269176746197
712,0.7127127127127127,244.993366460881,247.07891388613362,242.90781903562836
713,0.7137137137137137,245.1788240751357,247.2678098130804,243.08983833719103
714,0.7147147147147147,245.47299412924627,247.56524161050183,243.38074664799072
715,0.7157157157157157,245.8606651117848,247.95602339160385,243.76530683196577
716,0.7167167167167167,245.52824090055444,247.62785332686317,243.4286284742457
717,0.7177177177177178,245.77346106091164,247.87640688199332,243.67051523982997
718,0.7187187187187187,245.80080370583485,247.90742003593593,243.69418737573378
719,0.7197197197197197,245.82321441709345,247.9335024544239,243.71292637976302
720,0.7207207207207207,245.80988785660878,247.92389524089654,243.69588047232102
721,0.7217217217217217,245.5765208395241,247.69456776426642,243.4584739147818
722,0.7227227227227228,245.85253781760096,247.9738583420004,243.73121729320152
723,0.7237237237237237,245.6566002504502,247.78188465577682,243.53131584512357
724,0.7247247247247247,245.97985445103555,248.1083396867905,243.8513692152806
725,0.7257257257257257,246.30980848373054,248.44148400336977,244.1781329640913
726,0.7267267267267267,245.72064525799965,247.85682147263557,243.58446904336373
727,0.7277277277277278,246.25240452754767,248.3914838638445,244.11332519125082
728,0.7287287287287287,246.2640527856794,248.40676568343247,244.12133988792635
729,0.7297297297297297,246.44056666862397,248.5866784859322,244.29445485131575
730,0.7307307307307307,245.99979767190243,248.15014800720692,243.84944733659793
731,0.7317317317317317,246.55880365932038,248.71202657378478,244.40558074485597
732,0.7327327327327328,246.15078809106546,248.30818196669915,243.99339421543178
733,0.7337337337337337,245.92178379376355,248.0830891213992,243.7604784661279
734,0.7347347347347347,246.19515886780815,248.35971609585832,244.03060163975798
735,0.7357357357357357,246.2645096840322,248.4325793430386,244.09644002502577
736,0.7367367367367368,246.53170005296357,248.7030265442934,244.36037356163374
737,0.7377377377377378,246.1124541142806,248.2878964423172,243.93701178624403
738,0.7387387387387387,246.52769916618595,248.706210211422,244.34918812094992
739,0.7397397397397397,246.77289064920254,248.95468013764548,244.5911011607596
740,0.7407407407407407,247.04807224144773,249.23310197788402,244.86304250501144
741,0.7417417417417418,246.63993884363651,248.8290355423657,244.45084214490734
742,0.7427427427427428,246.8548047083193,249.0472088901348,244.6624005265038
743,0.7437437437437437,246.2962291341745,248.4928401071155,244.09961816123348
744,0.7447447447447447,246.61134175410515,248.81113747059172,244.4115460376186
745,0.7457457457457457,246.60387485303173,248.8072210223182,244.40052868374525
746,0.7467467467467468,246.9821210036299,249.1885785427902,244.77566346446963
747,0.7477477477477478,246.67948613757255,248.88981387066414,244.46915840448096
748,0.7487487487487487,247.07325041538405,249.2866717518857,244.8598290788824
749,0.7497497497497497,246.97602381617307,249.1930744697852,244.75897316256095
750,0.7507507507507507,246.8765634151231,249.09723591122926,244.6558909190169
751,0.7517517517517518,246.79812330239724,249.02238586908317,244.57386073571132
752,0.7527527527527528,246.88994625610331,249.1176151800166,244.66227733219003
753,0.7537537537537538,246.94823201659054,249.17933772867354,244.71712630450753
754,0.7547547547547547,246.67056234075022,248.9054350080596,244.43568967344083
755,0.7557557557557557,246.8430977610638,249.08128209336095,244.60491342876665
756,0.7567567567567568,247.22496731576518,249.46625658497385,244.98367804655652
757,0.7577577577577578,246.77333179910224,249.0185297382555,244.52813385994898
758,0.7587587587587588,246.98516578045462,249.23362903553908,244.73670252537016
759,0.7597597597597597,247.09704923288248,249.34886948268507,244.8452289830799
760,0.7607607607607607,246.73443925665583,248.9900447065539,244.47883380675776
761,0.7617617617617618,247.05377202470976,249.31253810866372,244.7950059407558
762,0.7627627627627628,246.7793298665361,249.0417802010063,244.5168795320659
763,0.7637637637637638,247.18489186056442,249.45042566213468,244.91935805899416
764,0.7647647647647647,246.59629236054303,248.86575716487525,244.32682755621082
765,0.7657657657657657,246.8050273038656,249.07773996102196,244.5323146467092
766,0.7667667667667668,247.3887495323314,249.66439810454395,245.11310096011883
767,0.7677677677677678,246.9678212774919,249.2472310525814,244.6884115024024
768,0.7687687687687688,246.97293458372522,249.25574766026668,244.69012150718376
769,0.7697697697697697,247.39301434332026,249.67890049709496,245.10712818954556
770,0.7707707707707707,247.06285485187132,249.35239710427356,244.77331259946908
771,0.7717717717717718,246.57259803126993,248.86589277666218,244.2793032858777
772,0.7727727727727728,247.12854942356432,249.4248207562829,244.83227809084573
773,0.7737737737737738,246.75494502489522,249.05486354449565,244.4550265052948
774,0.7747747747747747,246.88587373073383,249.18907155068752,244.58267591078015
775,0.7757757757757757,247.26031063135738,249.56661683902757,244.9540044236872
776,0.7767767767767768,247.08241437614106,249.39220737290776,244.77262137937436
777,0.7777777777777778,247.25495454317658,249.56799097757056,244.9419181087826
778,0.7787787787787788,247.2658853307641,249.5822695193308,244.9495011421974
779,0.7797797797797797,246.55156826976256,248.87174727310247,244.23138926642264
780,0.7807807807807807,247.313773596773,249.63682134795985,244.99072584558613
781,0.7817817817817818,246.40219795106682,248.72912495013563,244.07527095199802
782,0.7827827827827828,247.16526028658595,249.49506926816665,244.83545130500525
783,0.7837837837837838,246.66976243149628,249.003178231393,244.33634663159955
784,0.7847847847847848,247.03268286747158,249.36921300301518,244.69615273192798
785,0.7857857857857857,247.08443199444295,249.42424745361294,244.74461653527297
786,0.7867867867867868,246.61070518692316,248.95407623885023,244.26733413499608
787,0.7877877877877878,246.70523464836896,249.05185539163983,244.35861390509808
788,0.7887887887887888,246.96846387294704,249.31824789759577,244.6186798482983
789,0.7897897897897898,246.35461104166473,248.70797532765178,244.00124675567767
790,0.7907907907907907,247.13799087823423,249.49427189525593,244.78170986121253
791,0.7917917917917918,246.92429331102778,249.2839554478669,244.56463117418866
792,0.7927927927927928,246.45080919832782,248.81394992531284,244.0876684713428
793,0.7937937937937938,246.53596459604236,248.9023337352033,244.1695954568814
794,0.7947947947947948,246.72570996696422,249.09526235727424,244.3561575766542
795,0.7957957957957957,246.564061066266,248.93693266211937,244.1911894704126
796,0.7967967967967968,246.30357382092322,248.67978964651374,243.9273579953327
797,0.7977977977977978,246.31385173551246,248.69330465887404,243.93439881215087
798,0.7987987987987988,246.28032687852246,248.66302663323958,243.89762712380534
799,0.7997997997997998,247.2483934602649,249.63399673385368,244.86279018667614
800,0.8008008008008007,246.07163348180043,248.4608511043731,243.68241585922777
801,0.8018018018018018,246.3561110273799,248.74846426830908,243.96375778645074
802,0.8028028028028028,246.45397704728435,248.84951891517065,244.05843517939806
803,0.8038038038038038,246.661096832894,249.0597943262906,244.2623993394974
804,0.8048048048048048,246.30320582079307,248.7052061740125,243.90120546757365
805,0.8058058058058059,246.87696528985595,249.2820231319987,244.4719074477132
806,0.8068068068068068,246.35570323308852,248.76408819173278,243.94731827444426
807,0.8078078078078078,246.03770704345774,248.44934930062163,243.62606478629385
808,0.8088088088088088,246.18945237375664,248.6042483050407,243.77465644247258
809,0.8098098098098098,246.1443306146312,248.56231429664845,243.72634693261395
810,0.8108108108108109,246.44544793603743,248.86655430720896,244.0243415648659
811,0.8118118118118118,245.6873895928734,248.11178210391944,243.26299708182734
812,0.8128128128128128,246.08452471985325,248.51202501062534,243.65702442908116
813,0.8138138138138138,246.04133464053035,248.47199934971513,243.61066993134557
814,0.8148148148148148,246.21962264361758,248.6534211452768,243.78582414195836
815,0.8158158158158159,246.51739897985928,248.95431637609616,244.0804815836224
816,0.8168168168168168,246.0800791652971,248.52018794790715,243.63997038268704
817,0.8178178178178178,245.6891508139621,248.13242465743159,243.24587697049262
818,0.8188188188188188,245.82625635301366,248.2726544729354,243.37985823309194
819,0.8198198198198198,245.84674128518265,248.2962663061206,243.3972162642447
820,0.8208208208208209,245.76046410965907,248.21311429861436,243.30781392070378
821,0.8218218218218218,245.69914194680246,248.1549100890634,243.2433738045415
822,0.8228228228228228,245.68156160231942,248.1404418109546,243.22268139368424
823,0.8238238238238238,245.41294652672235,247.87492703963935,242.95096601380536
824,0.8248248248248248,245.5825778885143,248.04766485799058,243.117490919038
825,0.8258258258258259,245.1737354510056,247.64189560639724,242.70557529561395
826,0.8268268268268268,245.41198856892743,247.8832539284574,242.94072320939745
827,0.8278278278278278,245.31545732532695,247.7898005307834,242.8411141198705
828,0.8288288288288288,245.48244638116412,247.95988575006695,243.0050070122613
829,0.8298298298298298,245.1136936885727,247.594169830014,242.6332175471314
830,0.8308308308308309,244.8440234197945,247.32753157992437,242.36051525966462
831,0.8318318318318318,244.8011420911474,247.2877047576105,242.3145794246843
832,0.8328328328328328,245.15024381416626,247.6399191286012,242.6605684997313
833,0.8338338338338338,244.8282547257,247.32093042518775,242.33557902621223
834,0.8348348348348348,244.4242625977723,246.91990535556465,241.92861983997994
835,0.8358358358358359,244.55779136673647,247.0565017937951,242.05908093967784
836,0.8368368368368369,244.78342340296552,247.28521997563826,242.2816268302928
837,0.8378378378378378,244.86398241564038,247.36883176482962,242.35913306645114
838,0.8388388388388388,244.5831911712178,247.09100286576327,242.07537947667234
839,0.8398398398398398,244.98407609107926,247.49501313562655,242.47313904653197
840,0.8408408408408409,244.24895593644172,246.7627162345676,241.73519563831584
841,0.8418418418418419,244.2031347442208,246.71989216879993,241.68637731964165
842,0.8428428428428428,243.97740689705566,246.49709870793774,241.45771508617358
843,0.8438438438438438,244.3823582686747,246.90518145013743,241.85953508721195
844,0.8448448448448448,243.9146119990385,246.4402763476902,241.3889476503868
845,0.8458458458458459,244.10229345512022,246.63101495190114,241.5735719583393
846,0.8468468468468469,244.22580000299075,246.7575545307074,241.6940454752741
847,0.8478478478478478,243.8445627536953,246.3791582761354,241.3099672312552
848,0.8488488488488488,243.93142892643277,246.46903591982925,241.3938219330363
849,0.8498498498498498,243.76040121786053,246.30091197123448,241.21989046448658
850,0.8508508508508509,243.80303655849792,246.3465332519004,241.25953986509543
851,0.8518518518518519,244.05349172823543,246.6000604843577,241.50692297211316
852,0.8528528528528528,243.532060832818,246.08135949239897,240.982762173237
853,0.8538538538538538,243.0785963448054,245.6306312804623,240.52656140914848
854,0.8548548548548548,243.15433194422243,245.70934832695812,240.59931556148675
855,0.8558558558558559,243.68640548433402,246.2446267974595,241.12818417120855
856,0.8568568568568569,243.27121633086895,245.83217046721603,240.71026219452187
857,0.8578578578578578,243.06375962323511,245.6275380156923,240.49998123077793
858,0.8588588588588588,243.02212178060242,245.58880522759281,240.45543833361202
859,0.8598598598598598,242.71299593703515,245.28242840353167,240.14356347053862
860,0.8608608608608609,242.67910457775164,245.25143326375533,240.10677589174796
861,0.8618618618618619,242.3889763714995,244.9640427286054,239.8139100143936
862,0.8628628628628628,242.59330924362274,245.17140530973586,240.01521317750962
863,0.8638638638638638,242.78806884369178,245.369187882627,240.20694980475656
864,0.8648648648648649,242.5092657509209,245.09311069706064,239.92542080478114
865,0.8658658658658659,242.34051014732225,244.92713990044282,239.75388039420167
866,0.8668668668668669,242.20330597616964,244.79273295483236,239.61387899750693
867,0.8678678678678678,242.21781144386097,244.81013156815152,239.62549131957041
868,0.8688688688688688,241.95638377219663,244.5514017157087,239.36136582868457
869,0.8698698698698699,242.03113508927478,244.62907911204817,239.4331910665014
870,0.8708708708708709,241.60519933253738,244.20570327316588,239.00469539190888
871,0.8718718718718719,241.54248720541975,244.14580581069723,238.93916860014227
872,0.8728728728728729,241.52437363664305,244.13053565460586,238.91821161868023
873,0.8738738738738738,241.02347518058357,243.63209871433122,238.41485164683593
874,0.8748748748748749,241.13057516487365,243.74212857072763,238.51902175901967
875,0.8758758758758759,240.98802254329684,243.6023017761457,238.37374331044796
876,0.8768768768768769,241.34335749374122,243.9607641733843,238.72595081409816
877,0.8778778778778779,241.38173506360732,244.00200992452446,238.7614602026902
878,0.8788788788788788,240.7330099515466,243.35557008917263,238.11044981392055
879,0.8798798798798799,241.27055197757974,243.89639600393937,238.6447079512201
880,0.8808808808808809,240.81239987817764,243.44067157884288,238.1841281775124
881,0.8818818818818819,240.8606732562614,243.49180412740083,238.229542385122
882,0.8828828828828829,239.86113254126857,242.49416251730483,237.22810256523232
883,0.8838838838838838,240.39520251385125,243.031530544553,237.7588744831495
884,0.8848848848848849,240.6859503773059,243.32534980835425,238.04655094625753
885,0.8858858858858859,240.4793642758586,243.12137070107565,237.83735785064152
886,0.8868868868868869,240.33961069273622,242.98427867859198,237.69494270688045
887,0.8878878878878879,239.97540631731286,242.62250906412635,237.32830357049937
888,0.8888888888888888,239.72629887777958,242.37593578560043,237.07666196995874
889,0.8898898898898899,239.45566032162444,242.10779827130355,236.80352237194532
890,0.8908908908908909,239.73726934592898,242.3924672845948,237.08207140726316
891,0.8918918918918919,239.7484163928401,242.40639568245166,237.09043710322857
892,0.8928928928928929,239.19175768646707,241.8519165791436,236.53159879379055
893,0.8938938938938938,239.33912634805446,242.0022005646623,236.67605213144662
894,0.8948948948948949,238.82171380647435,241.48697946011583,236.15644815283287
895,0.8958958958958959,238.71905438145075,241.38695249247726,236.05115627042423
896,0.8968968968968969,238.66869303195654,241.33927665248802,235.99810941142505
897,0.8978978978978979,238.6509021840954,241.32420387398628,235.97760049420452
898,0.8988988988988988,238.6307793088342,241.30679265715875,235.95476596050966
899,0.8998998998998999,238.78198422421565,241.4609035313853,236.103064917046
900,0.9009009009009009,238.1002651514264,240.78111217824446,235.41941812460837
901,0.9019019019019019,237.99796910853672,240.68141240469657,235.31452581237687
902,0.9029029029029029,237.91209188548282,240.59814564726344,235.2260381237022
903,0.9039039039039038,238.44136264314494,241.13077092769413,235.75195435859575
904,0.9049049049049049,237.24960454567668,239.94024870211405,234.5589603892393
905,0.9059059059059059,237.64007510203658,240.3339103694038,234.94623983466934
906,0.9069069069069069,237.40723686134314,240.10347414160464,234.71099958108164
907,0.9079079079079079,237.37512717713736,240.0740156390233,234.67623871525143
908,0.9089089089089089,236.47599034050202,239.17638611751437,233.77559456348968
909,0.9099099099099099,236.791636365897,239.4951303150092,234.08814241678482
910,0.9109109109109109,236.44933168154878,239.15504170028717,233.7436216628104
911,0.9119119119119119,236.3428704526573,239.0511053521366,233.63463555317801
912,0.9129129129129129,236.5507639510083,239.2619499692335,233.83957793278307
913,0.9139139139139139,236.75080759228018,239.4649333140751,234.03668187048527
914,0.914914914914915,236.33522574678705,239.05143813471318,233.6190133588609
915,0.9159159159159159,236.24919721272119,238.96794486746325,233.53044955797913
916,0.9169169169169169,236.11671084946977,238.83792255610777,233.39549914283177
917,0.9179179179179179,235.90734598381212,238.63090464243294,233.1837873251913
918,0.9189189189189189,235.58614005711874,238.31187337265618,232.8604067415813
919,0.91991991991992,235.46491059600854,238.1931016062486,232.73671958576847
920,0.9209209209209209,235.12356940691157,237.85388278860447,232.39325602521868
921,0.9219219219219219,235.41267821022805,238.14605252432966,232.67930389612644
922,0.9229229229229229,234.68687368234617,237.42176863556648,231.95197872912587
923,0.9239239239239239,235.20424623578745,237.94255153000643,232.46594094156848
924,0.924924924924925,234.9340293508063,237.67453579121604,232.19352291039655
925,0.9259259259259259,234.88690746201175,237.62995250295262,232.14386242107088
926,0.9269269269269269,235.0286021975271,237.77447741838887,232.28272697666534
927,0.9279279279279279,234.48000108971453,237.22761541414192,231.73238676528715
928,0.9289289289289289,234.20810835536938,236.95788445123543,231.45833225950332
929,0.92992992992993,234.2523169341799,237.0047576934575,231.4998761749023
930,0.9309309309309309,234.01464275567628,236.76928574770113,231.25999976365142
931,0.9319319319319319,233.6489748443037,236.40559818269332,230.89235150591406
932,0.9329329329329329,233.82348717331553,236.58298034436382,231.06399400226724
933,0.933933933933934,233.486405803465,236.24791031922592,230.72490128770409
934,0.934934934934935,233.2489148599142,236.01258712863665,230.48524259119176
935,0.9359359359359359,233.20732794611342,235.9734952463953,230.44116064583156
936,0.9369369369369369,233.06334342837536,235.83182505554404,230.29486180120668
937,0.9379379379379379,232.66643569625225,235.43678279355177,229.89608859895273
938,0.938938938938939,232.4555987906638,235.22812545579148,229.6830721255361
939,0.93993993993994,232.3908507562523,235.1658094404421,229.61589207206248
940,0.9409409409409409,232.32480706803153,235.10219123581072,229.54742290025234
941,0.9419419419419419,231.99419396102323,234.77352009191605,229.2148678301304
942,0.9429429429429429,231.72279722350402,234.50416107607995,228.94143337092808
943,0.943943943943944,231.74407706955986,234.52800945003207,228.96014468908766
944,0.944944944944945,231.62708998504004,234.41333193679012,228.84084803328997
945,0.9459459459459459,231.49168043385825,234.28019201526942,228.70316885244708
946,0.9469469469469469,231.70187918099106,234.4933041483935,228.91045421358862
947,0.9479479479479479,230.8526361824538,233.6449668415574,228.06030552335022
948,0.948948948948949,230.65673462030978,233.45119515568433,227.86227408493522
949,0.94994994994995,230.7487388338427,233.54588050304784,227.95159716463758
950,0.950950950950951,230.59337177553212,233.39271167465992,227.79403187640432
951,0.9519519519519519,230.53189390608736,233.3336100050874,227.73017780708733
952,0.9529529529529529,229.84491479606962,232.6477612127723,227.04206837936692
953,0.953953953953954,230.07436267215223,232.88015297580486,227.2685723684996
954,0.954954954954955,229.48340905066948,232.2904910160416,226.67632708529734
955,0.955955955955956,230.11095636312334,232.92178559319296,227.3001271330537
956,0.9569569569569569,229.88448882955205,232.69733780144227,227.07163985766184
957,0.9579579579579579,229.1610427014306,231.97487989681724,226.34720550604396
958,0.958958958958959,229.93755185407528,232.7554552190153,227.11964848913527
959,0.95995995995996,228.87981105412587,231.6979877637156,226.06163434453615
960,0.960960960960961,228.30065372186434,231.1200625711564,225.48124487257226
961,0.9619619619619619,228.46013320089352,231.28233151341652,225.63793488837052
962,0.9629629629629629,228.2242527862828,231.04839404217964,225.40011153038594
963,0.963963963963964,227.81615153608777,230.64185362103987,224.99044945113567
964,0.964964964964965,227.89813892644133,230.72645692458394,225.06982092829872
965,0.965965965965966,227.8667474497066,230.69743232296213,225.03606257645106
966,0.9669669669669669,227.49827942267885,230.33058558075714,224.66597326460055
967,0.9679679679679679,226.9078269548534,229.74124413098122,224.07440977872557
968,0.968968968968969,226.9992406659348,229.83528229171517,224.1631990401544
969,0.96996996996997,227.24626264909756,230.08527715301204,224.40724814518308
970,0.970970970970971,226.32178861420712,229.1611213477531,223.48245588066115
971,0.9719719719719719,226.55063609562302,229.39289966703663,223.7083725242094
972,0.9729729729729729,226.3585479685045,229.20277562722458,223.5143203097844
973,0.973973973973974,226.19182544941856,229.03806879922982,223.3455820996073
974,0.974974974974975,225.58376236789735,228.4309817552331,222.7365429805616
975,0.975975975975976,225.55009741301603,228.39962737415777,222.7005674518743
976,0.9769769769769769,225.70340599785376,228.55568572736712,222.8511262683404
977,0.9779779779779779,225.43345280777524,228.28747725729573,222.57942835825475
978,0.978978978978979,225.58943165739706,228.44620958987957,222.73265372491454
979,0.97997997997998,225.43064774433623,228.28942552529577,222.57186996337668
980,0.980980980980981,224.53530809249747,227.39429275558098,221.67632342941397
981,0.9819819819819819,224.71697328459783,227.57876831662625,221.8551782525694
982,0.9829829829829829,224.03919514721258,226.90168653742276,221.1767037570024
983,0.983983983983984,224.15947423349394,227.024621247052,221.29432721993587
984,0.984984984984985,224.49873834479624,227.36708293639916,221.63039375319332
985,0.985985985985986,224.33060641367055,227.2008891940662,221.4603236332749
986,0.986986986986987,223.73228846217617,226.603422407452,220.86115451690034
987,0.9879879879879879,223.48672856492672,226.35958545334853,220.6138716765049
988,0.988988988988989,223.10190333788518,225.97611821273534,220.227688463035
989,0.98998998998999,222.84290501098522,225.71878828030262,219.96702174166782
990,0.990990990990991,222.63817493094857,225.51585825718468,219.76049160471246
991,0.991991991991992,222.06410502808632,224.942614477045,219.18559557912764
992,0.992992992992993,222.07999665454318,224.96086716087072,219.19912614821564
993,0.993993993993994,221.6940490402612,224.57621490056155,218.81188317996086
994,0.994994994994995,221.7545729577919,224.63921141059564,218.86993450498818
995,0.995995995995996,221.30437636502256,224.1901193142967,218.41863341574842
996,0.996996996996997,221.80929840920237,224.69870038432737,218.91989643407737
997,0.997997997997998,221.48480832883192,224.37564321836015,218.59397343930368
998,0.998998998998999,220.90802708777747,223.7995970600325,218.01645711552243
999,1.0,220.7886,223.68213683421814,217.89506316578186


==> data/f_factor_new1.csv <==
,fee,profit_avg,std_upper_bound_10,std_down_bound_10,std_upper_bound_100,std_down_bound_100
0,0.0,-66.66666666568314,-66.66666666568003,-66.66666666568625,-66.66666666566346,-66.66666666570282
1,0.001001001001001001,-65.92526690508025,-65.92526690507657,-65.92526690508393,-65.92526690505694,-65.92526690510356
2,0.002002002002002002,-65.18403202439303,-65.1840320243914,-65.18403202439467,-65.1840320243827,-65.18403202440336
3,0.003003003003003003,-64.44296197554002,-64.4429619755372,-64.44296197554283,-64.4429619755222,-64.44296197555784
4,0.004004004004004004,-63.70205669847623,-63.702056698475246,-63.70205669847721,-63.702056698470024,-63.70205669848243
5,0.005005005005005005,-62.96131614000088,-62.96131613999928,-62.96131614000248,-62.96131613999075,-62.961316140011014
6,0.006006006006006006,-62.22074024568229,-62.220740245678925,-62.22074024568566,-62.22074024566098,-62.22074024570361
7,0.007007007007007007,-61.48032896219899,-61.480328962198335,-61.48032896219964,-61.48032896219484,-61.48032896220314
8,0.008008008008008008,-60.740082232472155,-60.74008223246864,-60.74008223247567,-60.7400822324499,-60.74008223249441
9,0.009009009009009009,-60.00000000000001,-60.00000000000001,-60.00000000000001,-59.999999999999986,-60.00000000000003
10,0.01001001001001001,-59.26008221348253,-59.260082213481276,-59.26008221348378,-59.260082213474625,-59.26008221349043
11,0.011011011011011011,-58.52032881442895,-58.52032881442456,-58.52032881443334,-58.52032881440116,-58.52032881445674
12,0.012012012012012012,-57.780739754030776,-57.78073975402883,-57.78073975403272,-57.78073975401848,-57.780739754043076
13,0.013013013013013013,-57.04131497226964,-57.041314972266015,-57.04131497227326,-57.04131497224673,-57.04131497229255
14,0.014014014014014014,-56.30205441319028,-56.302054413187044,-56.30205441319351,-56.30205441316981,-56.30205441321074
15,0.015015015015015015,-55.562958026683624,-55.56295802667952,-55.56295802668773,-55.56295802665767,-55.56295802670958
16,0.016016016016016016,-54.824025757617584,-54.824025757617186,-54.82402575761798,-54.82402575761507,-54.8240257576201
17,0.017017017017017015,-54.08525755025299,-54.08525755024854,-54.08525755025744,-54.085257550224846,-54.085257550281135
18,0.018018018018018018,-53.34665334747331,-53.34665334747071,-53.3466533474759,-53.346653347456915,-53.3466533474897
19,0.01901901901901902,-52.60821309682748,-52.60821309682663,-52.60821309682832,-52.60821309682211,-52.60821309683284
20,0.02002002002002002,-51.86993674370533,-51.869936743704464,-51.8699367437062,-51.869936743699846,-51.86993674371082
21,0.02102102102102102,-51.13182423324144,-51.131824233237914,-51.13182423324496,-51.13182423321917,-51.13182423326371
22,0.022022022022022022,-50.39387551197902,-50.393875511975324,-50.39387551198271,-50.393875511955656,-50.39387551200238
23,0.023023023023023025,-49.65609052588307,-49.656090525882966,-49.65609052588318,-49.65609052588239,-49.656090525883755
24,0.024024024024024024,-48.918469218361246,-48.91846921836001,-48.91846921836248,-48.91846921835343,-48.91846921836906
25,0.025025025025025023,-48.181011535217785,-48.18101153521725,-48.18101153521832,-48.181011535214395,-48.181011535221174
26,0.026026026026026026,-47.44371742221087,-47.44371742220949,-47.443717422212245,-47.44371742220215,-47.443717422219585
27,0.02702702702702703,-46.70658682551227,-46.706586825509625,-46.70658682551491,-46.70658682549556,-46.70658682552897
28,0.028028028028028028,-45.96961969141229,-45.96961969141118,-45.9696196914134,-45.9696196914053,-45.96961969141928
29,0.029029029029029027,-45.23281596535987,-45.232815965357226,-45.23281596536251,-45.232815965343136,-45.2328159653766
30,0.03003003003003003,-44.496175589846075,-44.496175589844675,-44.496175589847475,-44.49617558983721,-44.49617558985494
31,0.031031031031031032,-43.75969851494032,-43.759698514939686,-43.75969851494095,-43.75969851493633,-43.759698514944304
32,0.03203203203203203,-43.023384683005084,-43.02338468300324,-43.023384683006924,-43.023384682993466,-43.0233846830167
33,0.03303303303303303,-42.2872340427824,-42.28723404278168,-42.287234042783126,-42.28723404277781,-42.28723404278699
34,0.03403403403403403,-41.55124653814777,-41.5512465381454,-41.551246538150146,-41.551246538132744,-41.5512465381628
35,0.035035035035035036,-40.815422113319286,-40.815422113317474,-40.8154221133211,-40.81542211330781,-40.81542211333076
36,0.036036036036036036,-40.07976071786041,-40.07976071786037,-40.07976071786045,-40.079760717860125,-40.079760717860694
37,0.037037037037037035,-39.34426229463008,-39.34426229462864,-39.34426229463151,-39.34426229462102,-39.34426229463914
38,0.03803803803803804,-38.60892679117195,-38.60892679117107,-38.608926791172834,-38.6089267911664,-38.60892679117751
39,0.03903903903903904,-37.873754151977906,-37.873754151975234,-37.87375415198058,-37.87375415196099,-37.873754151994824
40,0.04004004004004004,-37.13874432461598,-37.13874432461444,-37.13874432461751,-37.13874432460625,-37.138744324625705
41,0.04104104104104104,-36.4038972548535,-36.40389725485146,-36.403897254855536,-36.40389725484058,-36.403897254866415
42,0.04204204204204204,-35.66921288541919,-35.66921288541709,-35.669212885421295,-35.66921288540589,-35.66921288543249
43,0.043043043043043044,-34.93469116748665,-34.93469116748417,-34.93469116748913,-34.934691167470966,-34.93469116750233
44,0.044044044044044044,-34.20033204191445,-34.200332041913995,-34.200332041914905,-34.200332041911565,-34.200332041917335
45,0.04504504504504504,-33.46613545786134,-33.466135457860375,-33.46613545786231,-33.46613545785523,-33.46613545786745
46,0.04604604604604605,-32.732101361468345,-32.73210136146709,-32.7321013614696,-32.73210136146038,-32.73210136147631
47,0.04704704704704705,-31.998229697162675,-31.998229697161637,-31.998229697163712,-31.99822969715612,-31.99822969716923
48,0.04804804804804805,-31.26452041121064,-31.264520411209567,-31.264520411211713,-31.264520411203858,-31.264520411217422
49,0.04904904904904905,-30.530973452055143,-30.53097345205284,-30.530973452057445,-30.530973452040588,-30.5309734520697
50,0.050050050050050046,-29.79758876196042,-29.79758876195933,-29.79758876196151,-29.79758876195352,-29.79758876196732
51,0.05105105105105105,-29.064366291186797,-29.064366291185078,-29.064366291188517,-29.064366291175926,-29.06436629119767
52,0.05205205205205205,-28.331305981785185,-28.331305981782837,-28.331305981787533,-28.33130598177034,-28.331305981800032
53,0.05305305305305305,-27.59840778368993,-27.59840778368842,-27.59840778369144,-27.59840778368039,-27.598407783699468
54,0.05405405405405406,-26.8656716420658,-26.865671642064928,-26.86567164206667,-26.8656716420603,-26.865671642071298
55,0.055055055055055056,-26.13309750215607,-26.13309750215449,-26.133097502157646,-26.1330975021461,-26.133097502166038
56,0.056056056056056056,-25.400685310302208,-25.4006853103014,-25.400685310303015,-25.400685310297117,-25.4006853103073
57,0.057057057057057055,-24.668435013581806,-24.668435013580797,-24.668435013582815,-24.668435013575422,-24.66843501358819
58,0.058058058058058054,-23.936346557255252,-23.936346557254062,-23.936346557256442,-23.93634655724772,-23.936346557262784
59,0.05905905905905906,-23.204419889566296,-23.204419889566093,-23.2044198895665,-23.20441988956502,-23.20441988956757
60,0.06006006006006006,-22.472654954968164,-22.472654954967258,-22.47265495496907,-22.47265495496244,-22.472654954973887
61,0.06106106106106106,-21.741051701129518,-21.741051701129035,-21.74105170113,-21.741051701126462,-21.741051701132573
62,0.062062062062062065,-21.009610074103605,-21.0096100741033,-21.00961007410391,-21.009610074101683,-21.009610074105527
63,0.06306306306306306,-20.278330020244955,-20.2783300202438,-20.27833002024611,-20.27833002023766,-20.27833002025225
64,0.06406406406406406,-19.54721148534238,-19.547211485342302,-19.54721148534246,-19.547211485341887,-19.547211485342874
65,0.06506506506506507,-18.81625441699421,-18.816254416994106,-18.816254416994312,-18.816254416993555,-18.816254416994862
66,0.06606606606606606,-18.085458761222252,-18.085458761222117,-18.085458761222387,-18.08545876122139,-18.085458761223116
67,0.06706706706706707,-17.354824464740467,-17.354824464739902,-17.354824464741032,-17.35482446473689,-17.354824464744045
68,0.06806806806806806,-16.624351473548575,-16.624351473548185,-16.624351473548966,-16.624351473546106,-16.624351473551044
69,0.06906906906906907,-15.894039735190724,-15.894039735190438,-15.89403973519101,-15.894039735188914,-15.894039735192534
70,0.07007007007007007,-15.163889195666888,-15.163889195666208,-15.163889195667569,-15.16388919566259,-15.163889195671187
71,0.07107107107107107,-14.433899801250364,-14.433899801249993,-14.433899801250735,-14.433899801248012,-14.433899801252716
72,0.07207207207207207,-13.704071499415754,-13.704071499415475,-13.704071499416033,-13.704071499413994,-13.704071499417514
73,0.07307307307307308,-12.974404236414717,-12.974404236414319,-12.974404236415115,-12.974404236412205,-12.974404236417229
74,0.07407407407407407,-12.244897959265534,-12.244897959265275,-12.244897959265794,-12.244897959263898,-12.24489795926717
75,0.07507507507507508,-11.515552614013902,-11.515552614013433,-11.515552614014371,-11.51555261401094,-11.515552614016865
76,0.07607607607607608,-10.786368148364609,-10.786368148364183,-10.786368148365035,-10.786368148361916,-10.786368148367302
77,0.07707707707707707,-10.057344508156593,-10.05734450815658,-10.057344508156605,-10.05734450815651,-10.057344508156676
78,0.07807807807807808,-9.328481640677355,-9.328481640677115,-9.328481640677595,-9.328481640675838,-9.328481640678872
79,0.07907907907907907,-8.599779492968104,-8.599779492967677,-8.59977949296853,-8.599779492965407,-8.5997794929708
80,0.08008008008008008,-7.871238011133991,-7.87123801113364,-7.871238011134341,-7.871238011131772,-7.871238011136209
81,0.08108108108108109,-7.142857142776172,-7.142857142775917,-7.1428571427764265,-7.142857142774558,-7.142857142777785
82,0.08208208208208208,-6.4146368345284195,-6.414636834528305,-6.414636834528534,-6.4146368345276965,-6.4146368345291425
83,0.08308308308308308,-5.686577033255554,-5.68657703325547,-5.686577033255637,-5.686577033255025,-5.686577033256082
84,0.08408408408408408,-4.958677685893802,-4.958677685893624,-4.95867768589398,-4.958677685892681,-4.958677685894923
85,0.08508508508508508,-4.230938739581924,-4.230938739581771,-4.230938739582077,-4.230938739580955,-4.230938739582893
86,0.08608608608608609,-3.50336014106009,-3.503360141059947,-3.503360141060233,-3.5033601410591846,-3.5033601410609956
87,0.08708708708708708,-2.7759418374362266,-2.7759418374361404,-2.7759418374363127,-2.775941837435681,-2.7759418374367724
88,0.08808808808808809,-2.0486837757741645,-2.0486837757740752,-2.0486837757742538,-2.048683775773601,-2.048683775774728
89,0.0890890890890891,-1.3215859030901007,-1.32158590309008,-1.3215859030901214,-1.3215859030899704,-1.321585903090231
90,0.09009009009009009,-0.594648166508328,-0.5946481665083083,-0.5946481665083476,-0.5946481665082036,-0.5946481665084523
91,0.09109109109109109,0.13211257432316034,0.1321173012288419,0.13210784741747877,0.1321424698996374,0.13208267874668328
92,0.0920920920920921,0.858139975790033,0.8582121565446349,0.8580677950354311,0.8585964869655766,0.8576834646144894
93,0.09309309309309309,1.5831392338423693,1.5833200654932063,1.5829584021915324,1.5842829136217549,1.5819955540629838
94,0.0940940940940941,2.3072446890841367,2.307558117827858,2.3069312603404155,2.3092269865127846,2.305262391655489
95,0.09509509509509509,3.0300371119996785,3.0305170913720354,3.0295571326273216,3.033072768092771,3.027001455906586
96,0.0960960960960961,3.7518194124131203,3.7524847507138324,3.7511540741124083,3.7560273813027134,3.7476114435235273
97,0.0970970970970971,4.472785299388245,4.473648304493675,4.471922294282815,4.478243422919267,4.467327175857223
98,0.0980980980980981,5.192232192689322,5.193321733355724,5.19114265202292,5.199123052907735,5.185341332470909
99,0.0990990990990991,5.911182178226751,5.912500734209272,5.90986362224423,5.919521458481165,5.902842897972337
100,0.10010010010010009,6.628724100824613,6.6302946096127116,6.627153592036514,6.638656870536021,6.618791331113204
101,0.1011011011011011,7.345864672135325,7.347687824845256,7.344041519425394,7.357395302306704,7.334334041963946
102,0.1021021021021021,8.061941867426802,8.06403205424536,8.059851680608244,8.075161369590607,8.048722365262996
103,0.1031031031031031,8.776410600321393,8.778791379557711,8.774029821085074,8.791467970307,8.761353230335786
104,0.1041041041041041,9.489504672712139,9.492193562097151,9.486815783327126,9.506510702377913,9.472498643046364
105,0.10510510510510511,10.202492612136263,10.2054846285695,10.199500595703025,10.221415785587638,10.183569438684888
106,0.1061061061061061,10.913792371318113,10.917109620236147,10.91047512240008,10.934772495611545,10.89281224702468
107,0.10710710710710711,11.622723059913529,11.626396801959913,11.619049317867145,11.64595784471854,11.599488275108518
108,0.10810810810810811,12.330040949841345,12.334088487758649,12.325993411924042,12.355639827310496,12.304442072372195
109,0.1091091091091091,13.039463736302345,13.04384706587812,13.03508040672657,13.0671863466916,13.01174112591309
110,0.11011011011011011,13.749419360692317,13.75412635582491,13.744712365559723,13.779189011800966,13.719649709583667
111,0.1111111111111111,14.456707317231091,14.461772081828025,14.451642552634157,14.488739701108889,14.424674933353293
112,0.11211211211211211,15.160552103450936,15.166017418796812,15.15508678810506,15.195117792699019,15.125986414202853
113,0.11311311311311312,15.862771265149775,15.86865278819171,15.856889742107839,15.899969282996329,15.82557324730322
114,0.11411411411411411,16.566614826764418,16.572885316803752,16.560344336725084,16.606272887903817,16.52695676562502
115,0.11511511511511512,17.268961871419116,17.27563601246998,17.26228773036825,17.311172845711045,17.226750897127186
116,0.11611611611611611,17.96923667472632,17.976335742654662,17.96213760679798,18.01413512256193,17.92433822689071
117,0.11711711711711711,18.67150671921783,18.679001291616576,18.664012146819086,18.718906556955965,18.624106881479698
118,0.11811811811811812,19.370000570977126,19.37793247312982,19.36206866882443,19.42016632493734,19.31983481701691
119,0.11911911911911911,20.064826564725,20.073234173029874,20.056418956420124,20.118000948560915,20.011652180889083
120,0.12012012012012012,20.76917563343026,20.777943077751537,20.760408189108986,20.82462582005814,20.713725446802382
121,0.12112112112112113,21.456607638833503,21.465925865741383,21.447289411925624,21.515541280399848,21.39767399726716
122,0.12212212212212212,22.151243366513636,22.16102430261884,22.14146243040843,22.213103437995684,22.08938329503159
123,0.12312312312312312,22.849639631010195,22.85983785770551,22.83944140431488,22.914138879914045,22.785140382106345
124,0.12412412412412413,23.542800329326184,23.553469747206037,23.53213091144633,23.610279652943117,23.47532100570925
125,0.12512512512512514,24.239700395299767,24.25079709298356,24.228603697615974,24.30988207367398,24.169518716925555
126,0.12612612612612611,24.923334847496825,24.9349956402591,24.91167405473455,24.997084176400804,24.849585518592846
127,0.12712712712712712,25.612282123818574,25.624445796567795,25.600118451069353,25.68921194501949,25.535352302617657
128,0.12812812812812813,26.3017454112406,26.314402581204256,26.289088241276943,26.381796382874654,26.221694439606544
129,0.12912912912912913,26.984972368529185,26.99818170638779,26.97176303067058,27.068515556560946,26.901429180497423
130,0.13013013013013014,27.6782236601183,27.691881333750562,27.664565986486036,27.76460237255264,27.591844947683956
131,0.13113113113113112,28.36593387366453,28.380091714179002,28.35177603315006,28.455475919214802,28.27639182811426
132,0.13213213213213212,29.048934100552824,29.063634243709366,29.03423395739628,29.141905969163243,28.955962231942404
133,0.13313313313313313,29.72615694824271,29.74145002711175,29.71086386937367,29.82287887156822,29.6294350249172
134,0.13413413413413414,30.413201095189645,30.428990002484234,30.397412187895057,30.513058912821947,30.313343277557344
135,0.13513513513513514,31.09278461497959,31.109135763184177,31.076433466775,31.196198356350532,30.989370873608646
136,0.13613613613613612,31.76857543492861,31.785519388490723,31.7516314813665,31.87573840657742,31.661412463279802
137,0.13713713713713713,32.45328615221319,32.47073797522819,32.43583432919819,32.5636611723123,32.342911132114075
138,0.13813813813813813,33.125537429615314,33.143605757795754,33.10746910143487,33.23981157073851,33.01126328849212
139,0.13913913913913914,33.80562913540295,33.82424022812537,33.787018042680536,33.92333602089779,33.68792224990811
140,0.14014014014014015,34.48093805692057,34.5001306690587,34.461745444782444,34.60232279412991,34.35955331971123
141,0.14114114114114115,35.144411038335804,35.16428319820143,35.124538878470176,35.27009361274055,35.018728463931055
142,0.14214214214214213,35.826255030909344,35.846645282690126,35.80586477912856,35.95521430629251,35.69729575552618
143,0.14314314314314314,36.505457368724564,36.5263858096486,36.484528927800525,36.63782045111704,36.37309428633209
144,0.14414414414414414,37.16765320204734,37.18925928440258,37.1460471196921,37.30430206515881,37.03100433893587
145,0.14514514514514515,37.8466915059163,37.86883144853043,37.824551563302165,37.986716797768466,37.70666621406413
146,0.14614614614614616,38.50044815553891,38.523326070668666,38.47757024040916,38.645140795390994,38.35575551568683
147,0.14714714714714713,39.17738568625458,39.20080893205143,39.15396244045773,39.3255273000786,39.029244072430565
148,0.14814814814814814,39.848426720866385,39.87244035216682,39.82441308956595,40.00030226046814,39.69655118126463
149,0.14914914914914915,40.515781181480364,40.540411695224186,40.49115066773654,40.67155822822147,40.360004134739256
150,0.15015015015015015,41.179862815319375,41.20513281269711,41.15459281794164,41.33968431167962,41.02004131895913
151,0.15115115115115116,41.84629302154268,41.87218087632878,41.82040516675658,42.010022191262216,41.68256385182314
152,0.15215215215215216,42.52208767371344,42.548518204311335,42.49565714311555,42.68924902662568,42.354926320801205
153,0.15315315315315314,43.16430472399162,43.19153308494629,43.13707636303695,43.33651199913155,42.99209744885169
154,0.15415415415415415,43.84432389271544,43.872058149457565,43.81658963597331,44.01973073374947,43.668917051681404
155,0.15515515515515516,44.48994935449521,44.51844690748898,44.46145180150144,44.67018370489851,44.309715004091906
156,0.15615615615615616,45.163004592493536,45.19205644867609,45.13395273631098,45.34674466407856,44.979264520908515
157,0.15715715715715717,45.810665324867756,45.840457451410956,45.78087319832456,45.9990872773007,45.62224337243481
158,0.15815815815815815,46.463270018622154,46.49376182116141,46.4327782160829,46.656117110598466,46.27042292664584
159,0.15915915915915915,47.12075409892926,47.15190673432128,47.08960146353724,47.31778066484034,46.92372753301818
160,0.16016016016016016,47.778242793672995,47.81005342314676,47.74643216419923,47.97943087955457,47.57705470779142
161,0.16116116116116116,48.43744956223433,48.46990326118244,48.40499586328622,48.64270477658122,48.232194347887436
162,0.16216216216216217,49.10336460221726,49.136411428435366,49.07031777599916,49.31237108279523,48.89435812163929
163,0.16316316316316315,49.72868664963709,49.76260993838139,49.69476336089279,49.94323636594815,49.51413693332603
164,0.16416416416416416,50.38695040977359,50.42151524234221,50.35238557720497,50.60555760549199,50.16834321405519
165,0.16516516516516516,51.02251218845978,51.05787273118481,50.98715164573475,51.24615189708137,50.79887247983819
166,0.16616616616616617,51.695402424110995,51.73129929962293,51.65950554859906,51.9224341991135,51.468370649108486
167,0.16716716716716717,52.33654972775854,52.37319799997993,52.299901455537146,52.56833375281751,52.10476570269957
168,0.16816816816816815,52.99606498620536,53.03333719989027,52.958792772520454,53.23179516356696,52.760334808843766
169,0.16916916916916916,53.609639738919846,53.64784159725098,53.57143788058871,53.85124950527479,53.368029972564905
170,0.17017017017017017,54.2507973794497,54.289739825510445,54.211854933388956,54.49709103387012,54.00450372502928
171,0.17117117117117117,54.88644990295066,54.926165921962486,54.84673388393883,55.13763606229452,54.6352637436068
172,0.17217217217217218,55.54268983987692,55.58304197089854,55.5023377088553,55.79789912481663,55.28748055493721
173,0.17317317317317318,56.17006564889947,56.211239029843064,56.12889226795587,56.430468974402565,55.90966232339637
174,0.17417417417417416,56.84537086714439,56.88705346137474,56.80368827291404,57.1089947402494,56.58174699403938
175,0.17517517517517517,57.467867118295935,57.51039678547667,57.4253374511152,57.73684835113602,57.19888588545585
176,0.17617617617617617,58.09641226192665,58.13974620918488,58.053078314668426,58.37048020860984,57.82234431524346
177,0.17717717717717718,58.764212042260134,58.80809938188661,58.720324702633654,59.0417799495902,58.48664413493007
178,0.1781781781781782,59.39798536426955,59.44263914929846,59.353331579240646,59.68040069794731,59.11557003059179
179,0.17917917917917917,60.01054678400696,60.05609603746322,59.964997530550704,60.298625557291096,59.72246801072283
180,0.18018018018018017,60.636646517055425,60.68300291749608,60.59029011661477,60.92983013609404,60.34346289801681
181,0.18118118118118118,61.30559999883822,61.352497450130315,61.25870254754612,61.6022055239179,61.008994473758534
182,0.18218218218218218,61.94741436714256,61.995018358699674,61.89981037558544,62.248488445214406,61.64634028907071
183,0.1831831831831832,62.543175146911,62.59176325770885,62.494587036113145,62.85047334156266,62.23587695225933
184,0.1841841841841842,63.18660817513951,63.235887904403754,63.13732844587527,63.49828054904244,62.87493580123658
185,0.18518518518518517,63.79894838730147,63.849103988212924,63.74879278639002,64.11616025989068,63.481736514712274
186,0.18618618618618618,64.41538293625648,64.46638612374667,64.36437974876628,64.73795541705177,64.09281045546119
187,0.1871871871871872,65.05538021421937,65.10708887963065,65.00367154880809,65.38241452915378,64.72834589928496
188,0.1881881881881882,65.69643791376873,65.74884411588548,65.64403171165199,66.02788383818485,65.36499198935262
189,0.1891891891891892,66.33578823600293,66.3889003276184,66.28267614438745,66.67169859760375,65.9998778744021
190,0.19019019019019018,66.9517978208143,67.00574977196133,66.89784586966728,67.29301992048377,66.61057572114484
191,0.19119119119119118,67.56164931277407,67.61647345579057,67.50682516975756,67.90838763817197,67.21491098737616
192,0.1921921921921922,68.16919562318694,68.22490159561625,68.11348965075763,68.52151112748923,67.81688011888464
193,0.1931931931931932,68.83102343211382,68.88729898304224,68.7747478811854,69.18694126714306,68.47510559708459
194,0.1941941941941942,69.43523451182158,69.4924060678698,69.37806295577336,69.79681918079822,69.07364984284493
195,0.19519519519519518,70.04335532312002,70.1013972268468,69.98531341939325,70.41044455413767,69.67626609210238
196,0.1961961961961962,70.64404983043771,70.70300027307958,70.58509938779584,71.01688516608453,70.27121449479088
197,0.1971971971971972,71.28656891726723,71.34619224189352,71.22694559264094,71.66365993224855,70.90947790228591
198,0.1981981981981982,71.84240156756337,71.90317475713942,71.78162837798732,72.22676496703039,71.45803816809635
199,0.1991991991991992,72.4883255721162,72.54974939690543,72.42690174732697,72.87680394998232,72.09984719425007
200,0.20020020020020018,73.14109600593659,73.20313194102147,73.07906007085171,73.53344570922975,72.74874630264343
201,0.2012012012012012,73.69078668421004,73.7539937632497,73.62757960517038,74.09054335223327,73.29103001618681
202,0.2022022022022022,74.31287507897042,74.3768570638654,74.24889309407544,74.71753268194365,73.90821747599719
203,0.2032032032032032,74.94484385349477,75.00954603142921,74.88014167556034,75.3540563571874,74.53563134980214
204,0.2042042042042042,75.53571386462865,75.60135398486348,75.47007374439382,75.9508584362874,75.12056929296989
205,0.20520520520520522,76.16850561213815,76.23485821101775,76.10215301325854,76.58815629440028,75.74885492987602
206,0.2062062062062062,76.78425021191975,76.85140410256258,76.71709632127693,77.20896870826621,76.3595317155733
207,0.2072072072072072,77.36951976477009,77.43763296902885,77.30140656051132,77.80030549315005,76.93873403639013
208,0.2082082082082082,77.95752614470216,78.02658068229833,77.88847160710598,78.39426538784942,77.5207869015549
209,0.2092092092092092,78.5401500007231,78.61017025795849,78.47012974348772,78.98299699115246,78.09730301029374
210,0.21021021021021022,79.19380397763166,79.26442095474864,79.12318700051468,79.640424955963,78.74718299930032
211,0.2112112112112112,79.76426785499395,79.83590820519362,79.69262750479427,80.21736121300006,79.31117449698783
212,0.2122122122122122,80.39593423898488,80.46828190505131,80.32358657291844,80.85350105531931,79.93836742265044
213,0.2132132132132132,80.94813872085551,81.02159589251325,80.87468154919777,81.41272266668032,80.4835547750307
214,0.21421421421421422,81.59552395438268,81.66960598942585,81.52144191933952,82.06405988325626,81.1269880255091
215,0.21521521521521522,82.21150662715517,82.28637101813388,82.13664223617647,82.68499060942335,81.738022644887
216,0.21621621621621623,82.74150263813728,82.81757766986802,82.66542760640654,83.22264338481472,82.26036189145984
217,0.2172172172172172,83.37143796640395,83.44822169161837,83.29465424118952,83.85706088422413,82.88581504858377
218,0.2182182182182182,83.95977954126506,84.0374767827553,83.88208229977482,84.45118004330764,83.46837903922248
219,0.21921921921921922,84.55241823990087,84.63100531172971,84.47383116807204,85.04944652314559,84.05538995665616
220,0.22022022022022023,85.16345654062063,85.24284111742,85.08407196382126,85.66552868816974,84.66138439307151
221,0.22122122122122123,85.74138862275582,85.82173060662997,85.66104663888167,86.24951594431349,85.23326130119816
222,0.2222222222222222,86.33227951881405,86.41351322438231,86.25104581324578,86.84604658355647,85.81851245407162
223,0.22322322322322322,86.93891122227544,87.02095853780087,86.85686390675001,87.45782400820117,86.4199984363497
224,0.22422422422422422,87.51091253485302,87.59393826120979,87.42788680849625,88.03601333420754,86.9858117354985
225,0.22522522522522523,88.10268984375,88.18659657139904,88.01878311610096,88.63336258451478,87.57201710298521
226,0.22622622622622623,88.6484963875009,88.73350019201291,88.56349258298889,89.18610765157622,88.11088512342558
227,0.2272272272272272,89.27858989035187,89.36428888320606,89.19289089749768,89.82059791155531,88.73658186914842
228,0.22822822822822822,89.82444035083556,89.91123019970651,89.73765050196461,90.37334755126355,89.27553315040757
229,0.22922922922922923,90.43666984701858,90.52423629248489,90.34910340155227,90.9904886755755,89.88285101846165
230,0.23023023023023023,90.96092560354403,91.04967675467685,90.8721744524112,91.52223716862711,90.39961403846094
231,0.23123123123123124,91.5469448266775,91.63659037450634,91.45729927884867,92.11391305314292,90.97997660021208
232,0.23223223223223222,92.14141125560886,92.23191043837247,92.05091207284525,92.71377834344257,91.56904416777515
233,0.23323323323323322,92.70962679877942,92.80109823671563,92.61815536084322,93.2881429682377,92.13111062932116
234,0.23423423423423423,93.30955609652307,93.40185271801056,93.21725947503558,93.89329118500092,92.72582100804522
235,0.23523523523523523,93.90856245271544,94.00168710327951,93.81543780215138,94.49753445689488,93.319590448536
236,0.23623623623623624,94.47330686030769,94.56741328885082,94.37920043176456,95.06848817362798,93.87812554698739
237,0.23723723723723725,95.05883328971976,95.15382534350726,94.96384123593225,95.65961578889126,94.45805079054826
238,0.23823823823823823,95.5982222113858,95.69430485363326,95.50213956913835,96.2059021976039,94.9905422251677
239,0.23923923923923923,96.18084312197736,96.27782018177659,96.08386606217813,96.79417990148117,95.56750634247355
240,0.24024024024024024,96.74774956227029,96.8456890169497,96.64981010759087,97.36717306143393,96.12832606310664
241,0.24124124124124124,97.33332764151976,97.43214477992815,97.23451050311137,97.95830209998103,96.70835318305849
242,0.24224224224224225,97.8965755021796,97.99636698997641,97.7967840143828,98.52771228724919,97.26543871711002
243,0.24324324324324323,98.42945965001417,98.53035582193438,98.32856347809395,99.06758307093378,97.79133622909455
244,0.24424424424424424,99.01877412126596,99.12052603746857,98.91702220506336,99.66230974423961,98.37523849829232
245,0.24524524524524524,99.57308549290673,99.6758435022697,99.47032748354376,100.22298420773053,98.92318677808292
246,0.24624624624624625,100.16702611025411,100.27061676382104,100.06343545668719,100.82219092940795,99.51186129110027
247,0.24724724724724725,100.65084693634385,100.75574162465941,100.5459522480283,101.31425919540509,99.98743467728262
248,0.24824824824824826,101.35652886648165,101.4617742781513,101.25128345481201,102.0221592947979,100.6908984381654
249,0.24924924924924924,101.82265324595575,101.92927335337328,101.71603313853822,102.49697801357817,101.14832847833333
250,0.2502502502502503,102.4269628810498,102.53436566102707,102.31956010107254,103.10623770457397,101.74768805752564
251,0.25125125125125125,102.97679363763945,103.08520859511091,102.86837868016798,103.66247003371974,102.29111724155915
252,0.25225225225225223,103.52075696156285,103.63020630375503,103.41130761937067,104.2129753810318,102.82853854209391
253,0.25325325325325326,104.10369502529113,104.21401306176206,103.9933769888202,104.80140754978248,103.40598250079978
254,0.25425425425425424,104.60658106896989,104.71810008109941,104.49506205684037,105.31188923045231,103.90127290748747
255,0.2552552552552553,105.08962816125535,105.20242531793073,104.97683100457996,105.80302001862549,104.37623630388521
256,0.25625625625625625,105.67760030352736,105.79123966496942,105.56396094208529,106.39631873153547,104.95888187551924
257,0.25725725725725723,106.27965908175963,106.3940817426519,106.16523642086736,107.00333153047295,105.55598663304632
258,0.25825825825825827,106.8504930249914,106.96582602581806,106.73516002416473,107.5799229689801,106.12106308100269
259,0.25925925925925924,107.34672000000002,107.46326561790254,107.2301743820975,108.08381920776728,106.60962079223276
260,0.2602602602602603,107.95039191463167,108.06771093979438,107.83307288946895,108.69238257940127,107.20840124986206
261,0.26126126126126126,108.49575408419189,108.61408160947077,108.377426558913,109.24412306373671,107.74738510464707
262,0.26226226226226224,109.01049843497772,109.12995535548211,108.89104151447333,109.76601033710485,108.2549865328506
263,0.26326326326326327,109.60205913191275,109.72233488676356,109.48178337706194,110.36274979716195,108.84136846666355
264,0.26426426426426425,110.14271571957745,110.26401274434751,110.0214186948074,110.90986546292797,109.37556597622694
265,0.2652652652652653,110.63409593705144,110.75660752443918,110.5115843496637,111.40892724886744,109.85926462523544
266,0.26626626626626626,111.22214343685239,111.34548397905094,111.09880289465384,112.00221751922746,110.44206935447733
267,0.26726726726726724,111.74359792417212,111.86802888038123,111.61916696796301,112.53056839027906,110.95662745806519
268,0.2682682682682683,112.23701395331551,112.36264220389631,112.11138570273471,113.03155677391089,111.44247113272013
269,0.26926926926926925,112.78957580786857,112.91616743912849,112.66298417660866,113.5902115828636,111.98894003287354
270,0.2702702702702703,113.38274868904742,113.51014435966651,113.25535301842832,114.18846965544924,112.5770277226456
271,0.27127127127127126,113.97587082859124,114.10406991629304,113.84767174088944,114.78667305077802,113.16506860640446
272,0.27227227227227224,114.50311059125869,114.63236732736245,114.37385385515493,115.32060196927308,113.6856192132443
273,0.2732732732732733,114.94834973968617,115.0789766460244,114.81772283334793,115.77450683514681,114.12219264422552
274,0.27427427427427425,115.46595931179735,115.5976746019651,115.3342440216296,116.29899995099743,114.63291867259727
275,0.2752752752752753,116.07602512294659,116.20847466806678,115.9435755778264,116.91370959821268,115.2383406476805
276,0.27627627627627627,116.59948902720205,116.73300141862532,116.46597663577879,117.44389553270896,115.75508252169514
277,0.2772772772772773,117.110155545066,117.24477684698154,116.97553424315045,117.96157541632664,116.25873567380535
278,0.2782782782782783,117.64436038389368,117.77999946907957,117.5087212987078,118.50221728175171,116.78650348603566
279,0.27927927927927926,118.18293203819172,118.31957070964594,118.0462933667375,119.04711087470123,117.31875320168221
280,0.2802802802802803,118.65255499836593,118.790448556862,118.51466143986985,119.52467043739246,117.7804395593394
281,0.28128128128128127,119.24359387232752,119.38228797539273,119.10489976926232,120.12077239976789,118.36641534488716
282,0.2822822822822823,119.68145105303772,119.82151178084105,119.54139032523439,120.5672728742365,118.79562923183894
283,0.2832832832832833,120.32389247521792,120.46456212587132,120.18322282456451,121.21356546266783,119.434219487768
284,0.28428428428428426,120.78532075605058,120.92726505173206,120.6433764603691,121.68305530649434,119.88758620560682
285,0.2852852852852853,121.25212626299223,121.3953212194187,121.10893130656576,122.15777068650462,120.34648183947985
286,0.2862862862862863,121.8043992024064,121.94853080202107,121.66026760279173,122.71596747757799,120.89283092723481
287,0.2872872872872873,122.37674227237733,122.52173655169437,122.23174799306028,123.29376661305032,121.45971793170433
288,0.2882882882882883,122.91140252318036,123.05739497398278,122.76541007237793,123.8347398546318,121.98806519172891
289,0.28928928928928926,123.41318275975189,123.56029025955573,123.26607525994805,124.34357228029769,122.48279323920609
290,0.2902902902902903,123.9440744306341,124.09219019893874,123.79595866232947,124.88084080109095,123.00730806017725
291,0.2912912912912913,124.3925030363003,124.54191975820639,124.2430863143942,125.33749735977875,123.44750871282184
292,0.2922922922922923,124.89201264510396,125.04254490766391,124.74148038254401,125.84406226715986,123.93996302304807
293,0.2932932932932933,125.46938905353946,125.62075919704884,125.31801891003008,126.42673790001189,124.51204020706703
294,0.29429429429429427,126.0089389332408,126.16127988686944,125.85659797961216,126.97242772201801,125.04545014446359
295,0.2952952952952953,126.39358953192405,126.54744373763877,126.23973532620933,127.36664896723325,125.42053009661485
296,0.2962962962962963,126.86741115340999,127.02246119095203,126.71236111586795,127.84803369326488,125.8867886135551
297,0.2972972972972973,127.54936046717064,127.70487976131598,127.39384117302531,128.53295084637256,126.56577008796872
298,0.2982982982982983,128.04613880828413,128.2027719472857,127.88950566928257,129.0367737608975,127.05550385567078
299,0.29929929929929927,128.5506413371238,128.70835934508676,128.39292332916085,129.54813760349884,127.55314507074877
300,0.3003003003003003,129.06269622307298,129.22147107433722,128.90392137180874,130.06687655337186,128.0585158927741
301,0.3013013013013013,129.51166129989548,129.67170779779644,129.35161480199451,130.52388422969625,128.4994383700947
302,0.3023023023023023,130.06000301492716,130.22097806722053,129.8990279626338,131.07809863835067,129.04190739150366
303,0.3033033033033033,130.50269438458156,130.66495691998534,130.34043184917778,131.52893276616098,129.47645600300214
304,0.30430430430430433,131.08698848938528,131.25005480805373,130.92392217071682,132.11831044268766,130.0556665360829
305,0.3053053053053053,131.50981135946873,131.6742273615168,131.34539535742064,132.54966945997037,130.46995325896708
306,0.3063063063063063,132.0404102590733,132.2058093244121,131.8750111937345,133.08648579774055,130.99433472040604
307,0.3073073073073073,132.6026303703145,132.76890509400758,132.43635564662142,133.65424405868515,131.55101668194385
308,0.3083083083083083,132.90773360552507,133.07574186802194,132.7397253430282,133.9703111559601,131.84515605509003
309,0.30930930930930933,133.40624516285604,133.57533758183712,133.23715274387496,134.47567952095136,132.33681080476072
310,0.3103103103103103,134.0289442237284,134.1987083757439,133.85918007171287,135.10262699456067,132.9552614528961
311,0.3113113113113113,134.5244205990573,134.69527686275174,134.35356433536285,135.60501049061895,133.44383070749564
312,0.3123123123123123,135.02075117870083,135.19269490903875,134.84880744836292,136.10821881320805,133.9332835441936
313,0.3133133133133133,135.5155970783418,135.6886313552819,135.34256280140173,136.60996193516382,134.4212322215198
314,0.31431431431431434,135.9818827534354,136.1560989972008,135.80766650967,137.08372302483082,134.88004248203998
315,0.3153153153153153,136.53817485587967,136.71327780611318,136.36307190564617,137.6456231513856,135.43072656037376
316,0.3163163163163163,136.99931165956403,137.1756095888012,136.82301373032686,138.11431766588524,135.88430565324282
317,0.3173173173173173,137.4246853438936,137.60229095507256,137.24707973271464,138.54796185699726,136.30140883078994
318,0.3183183183183183,137.98232929581562,138.1608140639004,137.80384452773083,139.1111660854054,136.85349250622585
319,0.31931931931931934,138.45478131336756,138.63441797745182,138.2751446492833,139.5909033329292,137.31865929380592
320,0.3203203203203203,138.89667593304,139.07755978681507,138.71579207926493,140.0406858727962,137.7526659932838
321,0.3213213213213213,139.478123967086,139.65980825380942,139.29643968036257,140.62719628930427,138.32905164486772
322,0.32232232232232233,139.9278036083317,140.11070662286787,139.7449005937955,141.08458384202214,138.77102337464123
323,0.3233233233233233,140.33486888697846,140.519122301534,140.1506154724229,141.50018980029586,139.16954797366105
324,0.32432432432432434,140.74836521492588,140.9339447240367,140.56278570581506,141.92207308661833,139.57465734323344
325,0.3253253253253253,141.37561391291013,141.56184756755493,141.18938025826532,142.55345896421974,140.1977688616005
326,0.3263263263263263,141.72500626906645,141.91276204295863,141.53725049517428,142.91247804776017,140.53753449037274
327,0.32732732732732733,142.34162627438621,142.53006901159503,142.1531835371774,143.53344279057904,141.14980975819338
328,0.3283283283283283,142.6890908447123,142.87905533566644,142.49912635375816,143.8905317766513,141.4876499127733
329,0.32932932932932935,143.19098369264466,143.38198887078974,142.9999785144996,144.3990065082939,141.98296087699543
330,0.3303303303303303,143.6478579319867,143.84004075784767,143.4556751061257,144.86332884576314,142.43238701821025
331,0.3313313313313313,144.1428379728897,144.3360797265559,143.9495962192235,145.36500613415043,142.92066981162898
332,0.33233233233233234,144.67093849896276,144.86513673851297,144.47674025941254,145.89915600811014,143.44272098981537
333,0.3333333333333333,145.15148571566834,145.34678441079305,144.95618702054364,146.38666311697418,143.9163083143625
334,0.33433433433433435,145.5737581765874,145.77033232484314,145.37718402833167,146.81700225177894,144.33051410139586
335,0.3353353353353353,146.0839537630703,146.2815350955569,145.8863724305837,147.33356783064778,144.83433969549282
336,0.3363363363363363,146.53671083677182,146.73547123717205,146.33795043637159,147.79378198459543,145.2796396889482
337,0.33733733733733734,147.01095643246214,147.21082935956073,146.81108350536354,148.27506381693482,145.74684904798946
338,0.3383383383383383,147.5291685505854,147.73002091993982,147.328316181231,148.799470471788,146.25886662938282
339,0.33933933933933935,148.06010160987867,148.26189451498635,147.858308704771,149.33635200148365,146.7838512182737
340,0.34034034034034033,148.2519391255838,148.45567781992793,148.04820043123965,149.5404957688564,146.96338248231118
341,0.34134134134134136,148.7550367784252,148.95979493343805,148.55027862341234,150.05004105709415,147.46003249975624
342,0.34234234234234234,149.27216297027252,149.47789831373672,149.06642762680832,150.5733475313603,147.97097840918474
343,0.3433433433433433,149.85502254021955,150.06154119870274,149.64850388173636,151.16116122047816,148.54888385996094
344,0.34434434434434436,150.15693711797388,150.36506085442227,149.9488133815255,151.47322720261695,148.8406470333308
345,0.34534534534534533,150.64582056588256,150.85500021903874,150.43664091272638,151.96878885415762,149.3228522776075
346,0.34634634634634637,151.13931794143474,151.34953892693068,150.9290969559388,152.46887219369947,149.80976368917
347,0.34734734734734735,151.77709372372595,151.98793673615444,151.56625071129747,153.1105820197363,150.4436054277156
348,0.3483483483483483,152.0647933185997,152.27727092237132,151.85231571482808,153.40861967798585,150.72096695921354
349,0.34934934934934936,152.4120359735617,152.62597037571726,152.19810157140614,153.76507593491766,151.05899601220574
350,0.35035035035035034,152.96895371115824,153.18374244215514,152.75416498016133,154.32739692253315,151.61051049978332
351,0.35135135135135137,153.40963352741153,153.6256076129373,153.19365944188576,154.7755735790785,152.04369347574456
352,0.35235235235235235,153.93664996136172,154.15356219183508,153.71973773088837,155.3085233626481,152.56477656007536
353,0.3533533533533533,154.23467799451967,154.45317583398284,154.0161801550565,155.61657966757852,152.85277632146082
354,0.35435435435435436,154.73984109191267,154.95933638786593,154.5203457959594,156.1280512337227,153.35163095010265
355,0.35535535535535534,155.11715578784037,155.33800629200692,154.89630528367383,156.51393701896592,153.72037455671483
356,0.3563563563563564,155.6979567762066,155.91959070254595,155.47632284986727,157.09969280420313,154.2962207482101
357,0.35735735735735735,156.0402238778202,156.26330670068722,155.8171410549532,157.45112353205948,154.62932422358094
358,0.35835835835835833,156.6364711915009,156.86029359178443,156.41264879121738,158.05204834402463,155.22089403897718
359,0.35935935935935936,157.005436364999,157.23062912014447,156.78024360985356,158.42968040265558,155.58119232734245
360,0.36036036036036034,157.36237824760744,157.58897081639864,157.13578567881623,158.7954754841046,155.92928101111028
361,0.3613613613613614,157.8866101790415,158.11413979587454,157.65908056220846,159.32563382771713,156.44758653036587
362,0.36236236236236236,158.21043592251283,158.43945065532847,157.9814211896972,159.65885226937746,156.7620195756482
363,0.36336336336336333,158.6445509930999,158.87474627940236,158.41435570679744,160.10043381580053,157.18866817039927
364,0.36436436436436437,159.1334931043178,159.36471840705485,158.90226780158076,160.59589032293994,157.67109588569568
365,0.36536536536536535,159.78307669900485,160.0148949537612,159.5512584442485,161.2492240754753,158.3169293225344
366,0.3663663663663664,159.95914126139417,160.19283443940554,159.7254480833828,161.43714669371246,158.48113582907587
367,0.36736736736736736,160.3130978861934,160.54817938624265,160.07801638614413,161.79988383804277,158.826311934344
368,0.3683683683683684,160.84177061590188,161.07777065031866,160.6057705814851,162.33436588917223,159.34917534263153
369,0.36936936936936937,161.46423461564086,161.70090171466643,161.2275675166153,162.96104877593166,159.96742045535007
370,0.37037037037037035,161.73819604387313,161.97645997364322,161.49993211410305,163.24510944854492,160.23128263920134
371,0.3713713713713714,162.1988586619787,162.4382194045385,161.9594979194189,163.71270891981504,160.68500840414237
372,0.37237237237237236,162.56098423555264,162.80170067898732,162.32026779211796,164.08340869857,161.03855977253528
373,0.3733733733733734,163.09962033677382,163.34122525239954,162.8580154211481,164.62766399131402,161.57157668223363
374,0.3743743743743744,163.41965221471636,163.66271902736258,163.17658540207015,164.95694171783524,161.8823627115975
375,0.37537537537537535,163.90172709968826,164.1458288906524,163.6576253087241,165.44556238043438,162.35789181894214
376,0.3763763763763764,164.44243083044807,164.68741371897738,164.19744794191877,165.99183866148752,162.89302299940863
377,0.37737737737737737,164.8318742107667,165.07813170186674,164.58561671966666,166.3893433362762,163.2744050852572
378,0.3783783783783784,165.13164207413473,165.37940357551247,164.883880572757,166.69862339584785,163.56466075242162
379,0.3793793793793794,165.66135816527793,165.91002712838772,165.41268920216814,167.2340787789166,164.08863755163927
380,0.38038038038038036,165.9176469517998,166.167925413546,165.66736849005363,167.50054692860223,164.3347469749974
381,0.3813813813813814,166.42581203675638,166.67705153354552,166.17457253996724,168.01479013285282,164.83683394065994
382,0.38238238238238237,166.83389177561367,167.08634698297294,166.5814365682544,168.43055870046453,165.2372248507628
383,0.3833833833833834,167.38651888332467,167.6398203576263,167.13321740902305,168.98853807026822,165.78449969638112
384,0.3843843843843844,167.74437600256417,167.99901817359665,167.48973383153168,169.3548745001498,166.13387750497853
385,0.38538538538538536,168.10868140122153,168.3646450369659,167.85271776547717,169.72753757548134,166.48982522696173
386,0.3863863863863864,168.5004973866063,168.75771063096997,168.24328414224263,170.12725677970766,166.87373799350493
387,0.38738738738738737,168.90822725719636,169.16664816282756,168.64980635156516,170.54262457079247,167.27382994360025
388,0.3883883883883884,169.405233396263,169.66463726315786,169.14582952936811,171.04584750274879,167.7646192897772
389,0.3893893893893894,169.77734583967714,170.03804328100009,169.5166483983542,171.42614122919437,168.1285504501599
390,0.39039039039039036,170.16017096401745,170.4221329699514,169.8982089580835,171.81696416237313,168.50337776566178
391,0.3913913913913914,170.4970208043558,170.760358560641,170.2336830480706,172.16251501191496,168.83152659679664
392,0.3923923923923924,170.96711254309676,171.23149555788004,170.70272952831348,172.63921754585107,169.29500754034245
393,0.3933933933933934,171.25230997396258,171.51819034209993,170.98642960582524,172.93388507083867,169.5707348770865
394,0.3943943943943944,171.99986212246614,172.26610600752036,171.73361823741192,173.68373630219298,170.3159879427393
395,0.39539539539539537,172.30901832421392,172.57669911554325,172.0413375328846,174.00198029716776,170.61605635126008
396,0.3963963963963964,172.57919654847117,172.84840495458803,172.3099881423543,174.28182000565693,170.87657309128542
397,0.3973973973973974,172.95878244469134,173.22924954931312,172.68831534006955,174.6693666102031,171.24819827917958
398,0.3983983983983984,173.45250220169024,173.72395094770843,173.18105345567204,175.1692948125183,171.73570959086217
399,0.3993993993993994,173.93580958344313,174.20826443223658,173.6633547346497,175.65896534693132,172.21265381995494
400,0.40040040040040037,174.22282527875987,174.49675655088055,173.9488940066392,175.95531876325725,172.4903317942625
401,0.4014014014014014,174.5325189126074,174.80786835768728,174.25716946752752,176.27398171043907,172.79105611477573
402,0.4024024024024024,174.98712724153756,175.26354763708582,174.7107068459893,176.7353633248518,173.23889115822334
403,0.4034034034034034,175.2868740468971,175.56473089368586,175.00901720010836,177.04419504554696,173.52955304824727
404,0.4044044044044044,175.8289864817925,176.1077052657935,175.5502676977915,177.59175885002387,174.06621411356113
405,0.40540540540540543,176.15073103572146,176.43083037606917,175.87063169537376,177.92223480894037,174.37922726250255
406,0.4064064064064064,176.6430043421845,176.92408172986705,176.36192695450194,178.42069382987864,174.86531485449035
407,0.4074074074074074,176.93168504291688,177.21421595954646,176.6491541262873,178.7185674548461,175.14480263098767
408,0.4084084084084084,177.20177752766352,177.48580114608575,176.9177539092413,178.99810061465712,175.40545444066993
409,0.4094094094094094,177.7341702134469,178.01907606947645,177.44926435741735,179.53607306099374,175.93226736590006
410,0.41041041041041043,177.97397557974713,178.26043893348208,177.6875122260122,179.78572890769294,176.16222225180132
411,0.4114114114114114,178.51482884703017,178.80215395641946,178.2275037376409,180.3320323962846,176.69762529777574
412,0.4124124124124124,178.9818626600138,179.27021885382572,178.69350646620188,180.80558735973904,177.15813796028857
413,0.4134134134134134,179.08927911745477,179.37948730741724,178.7990709274923,180.92471686928724,177.2538413656223
414,0.4144144144144144,179.64849473849668,179.93952163537529,179.35746784161807,181.48911044751134,177.80787902948202
415,0.41541541541541543,180.15632175208316,180.44828386085655,179.86435964330977,182.00285226046262,178.3097912437037
416,0.4164164164164164,180.37183155127764,180.66539075438484,180.07827234817043,182.2284629711231,178.51520013143218
417,0.4174174174174174,180.92512882339346,181.21951916442208,180.63073848236485,182.78701682100174,179.0632408257852
418,0.4184184184184184,181.23789807433224,181.53366126431223,180.94213488435224,183.10846873108002,179.36732741758445
419,0.4194194194194194,181.4242520743745,181.721667518456,181.12683663029298,183.30527250359054,179.54323164515844
420,0.42042042042042044,181.96696601647392,182.26523541551862,181.66869661742922,183.85338733109572,180.08054470185212
421,0.4214214214214214,182.31675274061217,182.61630519487554,182.0172002863488,184.21128880894346,180.42221667228088
422,0.4224224224224224,182.70111356589797,183.00187044095594,182.40035669084,184.60326706017378,180.79896007162216
423,0.42342342342342343,183.0553858537878,183.3574120117075,182.7533596958681,184.96556699773964,181.14520470983598
424,0.4244244244244244,183.4582607523418,183.7614473809708,183.1550741237128,185.37578135749231,181.5407401471913
425,0.42542542542542544,183.777356841148,184.08188625239893,183.47282742989705,185.70336994927416,181.85134373302182
426,0.4264264264264264,184.09417693847823,184.40005148854982,183.78830238840663,186.0286974514892,182.15965642546726
427,0.4274274274274274,184.62498627936438,184.9317382516854,184.31823430704335,186.56505609793106,182.6849164607977
428,0.42842842842842843,184.98439626039828,185.29239794261824,184.67639457817833,186.9323699383552,183.03642258244136
429,0.4294294294294294,185.22590828282745,185.53541248503348,184.91640408062142,187.18338473155612,183.26843183409878
430,0.43043043043043044,185.6636053296212,185.97418634041816,185.35302431882423,187.62789211385274,183.69931854538964
431,0.4314314314314314,186.06445650465508,186.3761926397702,185.75272036953996,188.03604893653863,184.09286407277153
432,0.43243243243243246,186.53473409513614,186.84747544363435,186.22199274663794,188.5126840546697,184.55678413560258
433,0.43343343343343343,186.65326120316234,186.96775753175282,186.33876487457186,188.6423106313757,184.664211774949
434,0.4344344344344344,187.13514111653942,187.4506159711597,186.81966626191914,189.13037928676061,185.13990294631822
435,0.43543543543543545,187.42362851869635,187.74049072254925,187.10676631484344,189.4276410558879,185.4196159815048
436,0.4364364364364364,187.83320373457494,188.1511955246066,187.51521194454327,189.84436040204312,185.82204706710675
437,0.43743743743743746,188.21415630260216,188.53333679900004,187.8949758062043,190.2328310092431,186.1954815959612
438,0.43843843843843844,188.45300827005747,188.773673245112,188.13234329500293,190.4810716440843,186.42494489603064
439,0.4394394394394394,189.00136161038154,189.3228626719735,188.67986054878958,191.03471285996696,186.96801036079611
440,0.44044044044044045,189.20323700662766,189.5262951658938,188.88017884736152,191.24643620659256,187.16003780666276
441,0.44144144144144143,189.73623893441612,190.06016454340022,189.41231332543202,191.78492436810978,187.68755350072246
442,0.44244244244244246,189.8197852246423,190.14550630356428,189.4940641457203,191.87982620728422,187.75974424200035
443,0.44344344344344344,190.1124641051622,190.4395449706007,189.78538323972367,192.1811051328517,188.04382307747267
444,0.4444444444444444,190.47123529191853,190.7995386247283,190.14293195910875,192.54760788212496,188.3948627017121
445,0.44544544544544545,191.05420822425887,191.38327581308104,190.7251406354367,193.13541439389442,188.97300205462332
446,0.44644644644644643,191.50824777194273,191.83834227681177,191.1781532670737,193.5959487289261,189.42054681495938
447,0.44744744744744747,191.70402873339043,192.03567400666682,191.37238346011404,193.8015376109551,189.60651985582575
448,0.44844844844844844,192.08326968965326,192.41609115113462,191.7504482281719,194.18821743458744,189.97832194471908
449,0.4494494494494494,192.43310593357253,192.76716155283484,192.09905031431023,194.54585917766633,190.32035268947874
450,0.45045045045045046,192.83039428197887,193.16558727318838,192.49520129076936,194.9503408978725,190.71044766608523
451,0.45145145145145144,192.93588841073142,193.27280026025412,192.59897656120873,195.06670604111474,190.8050707803481
452,0.45245245245245247,193.39426332911634,193.73218776899068,193.056338889242,195.5314851431954,191.2570415150373
453,0.45345345345345345,193.90031817126695,194.23915994624122,193.56147639629268,196.04334172193282,191.75729462060107
454,0.4544544544544544,194.00675923612408,194.34730874248538,193.66620972976278,196.16058342841953,191.85293504382864
455,0.45545545545545546,194.1630929885639,194.5052455068502,193.8209404702776,196.32705551845822,191.99913045866958
456,0.45645645645645644,194.80345188944145,195.14625722013872,194.46064655874417,196.97154316754276,192.63536061134013
457,0.4574574574574575,195.0678373417464,195.41203095966063,194.7236437238322,197.2447089191518,192.89096576434102
458,0.45845845845845845,195.3392739319093,195.68483928202178,194.99370858179682,197.52482110548726,193.15372675833135
459,0.45945945945945943,195.82277142801294,196.16929515200408,195.4762477040218,198.01437989020405,193.63116296582183
460,0.46046046046046046,196.09615518105562,196.44404352104135,195.7482668410699,198.29639423259545,193.8959161295158
461,0.46146146146146144,196.65898908476166,197.00768144528482,196.3102967242385,198.8643132086692,194.45366496085413
462,0.4624624624624625,196.7277772152994,197.07822451221227,196.37732991838652,198.9442005314874,194.51135389911138
463,0.46346346346346345,196.9973559580411,197.34916813604417,196.64554378003805,199.22241154018954,194.77230037589268
464,0.46446446446446443,197.35233600979475,197.70534826169904,196.99932375789047,199.58498152572,195.1196904938695
465,0.46546546546546547,197.78085152038247,198.13492309254048,197.42677994822446,200.02019676585437,195.54150627491057
466,0.46646646646646645,198.23896343206317,198.5940375915402,197.88388927258615,200.48464959649772,195.99327726762863
467,0.4674674674674675,198.32710353483694,198.68387793659406,197.97032913307982,200.58354297562983,196.07066409404405
468,0.46846846846846846,198.61380114343532,198.97189786518197,198.25570442168868,200.87860367015318,196.34899861671747
469,0.4694694694694695,199.10533953638142,199.46437387480114,198.7463051979617,201.37607207161744,196.8346070011454
470,0.47047047047047047,199.14596226397404,199.50677352164604,198.78515100630204,201.4279330233209,196.8639915046272
471,0.47147147147147145,199.52436030709393,199.88631761064974,199.16240300353812,201.8135792970325,197.23514131715535
472,0.4724724724724725,199.94561764704653,200.30864093589327,199.5825943581998,202.24157851992825,197.6496567741648
473,0.47347347347347346,200.40686550943607,200.77088041004262,200.04285060882953,202.70909788574906,198.1046331331231
474,0.4744744744744745,200.669002534804,201.03437482772065,200.30363024188736,202.97981981387366,198.35818525573436
475,0.4754754754754755,201.0798301696109,201.44628530018082,200.71337503904095,203.39749591532157,198.7621644239002
476,0.47647647647647645,201.25915595249703,201.6271156845969,200.89119622039715,203.58633763381894,198.9319742711751
477,0.4774774774774775,201.54740988950562,201.9166728154226,201.17814696358863,203.882833692217,199.21198608679424
478,0.47847847847847846,201.8892838930776,202.259751149044,201.51881663711117,204.23232454781055,199.54624323834463
479,0.4794794794794795,202.35417275806665,202.72562116347711,201.9827243526562,204.70341874673608,200.00492676939723
480,0.4804804804804805,202.618089202073,202.99088032348808,202.24529808065793,204.97582727239296,200.26035113175305
481,0.48148148148148145,203.0677875,203.44158595379895,202.69398904620107,205.43189649970776,200.70367850029226
482,0.4824824824824825,203.29201672300823,203.66722567153695,202.9168077744795,205.6650464746636,200.91898697135287
483,0.48348348348348347,203.416165043494,203.79295909726358,203.03937098972443,205.79921988093363,201.03311020605437
484,0.4844844844844845,203.73529867843396,204.11332873203818,203.35726862482974,206.12617066520374,201.34442669166418
485,0.4854854854854855,204.2396018551756,204.6185397935383,203.8606639168129,206.6362158093249,201.8429879010263
486,0.48648648648648646,204.46146837352728,204.84181164086684,204.08112510618773,206.86697040853394,202.05596633852062
487,0.4874874874874875,204.5577517217924,204.93971665168638,204.17578679189845,206.9735100513353,202.14199339224953
488,0.48848848848848847,205.10857934553005,205.49137002867778,204.7257886623823,207.52956019720742,202.68759849385268
489,0.4894894894894895,205.42366329167177,205.80769035300685,205.0396362303367,207.85246368559177,202.99486289775177
490,0.4904904904904905,205.2664905824747,205.65256761094102,204.88041355400836,207.70825610692128,202.8247250580281
491,0.49149149149149146,205.77432655238945,206.16130360991673,205.38734949486218,208.2217843604219,203.326868744357
492,0.4924924924924925,206.49992002745685,206.88742162329373,206.11241843161997,208.95069530704595,204.04914474786776
493,0.4934934934934935,206.56460193941928,206.95376462781982,206.17543925101873,209.02588289081947,204.10332098801908
494,0.4944944944944945,206.72561338884654,207.1162670274921,206.33495975020097,209.1963239375513,204.25490284014177
495,0.4954954954954955,207.23112523558834,207.62268163870417,206.8395688324725,209.7075453681265,204.75470510305018
496,0.4964964964964965,207.2717819765065,207.66502840440126,206.87853554861175,209.75889076425167,204.78467318876133
497,0.4974974974974975,207.57806231306625,207.97254649464273,207.18357813148978,210.07299934244452,205.083125283688
498,0.4984984984984985,208.02469813543516,208.42018321701283,207.62921305385748,210.52596541224113,205.52343085862918
499,0.4994994994994995,208.1743789271138,208.57136136502947,207.7773964891981,210.68511631691368,205.6636415373139
500,0.5005005005005005,208.33602425738505,208.73448016139795,207.93756835337214,210.85608066502937,205.81596784974073
501,0.5015015015015015,208.8074882396021,209.2069018542738,208.40807462493038,211.33360174128904,206.28137473791514
502,0.5025025025025025,208.92772339407904,209.32867437580407,208.526772412354,211.4635600587423,206.39188672941577
503,0.5035035035035035,209.4484499654214,209.85027664798145,209.04662328286133,211.98982504845978,206.907074882383
504,0.5045045045045045,209.65388530815866,210.05710533657964,209.2506652797377,212.2040726841748,207.10369793214252
505,0.5055055055055055,209.83373832863768,210.23839054670776,209.4290861105676,212.39298366731882,207.27449298995654
506,0.5065065065065065,210.38717196786834,210.79264608861425,209.98169784712243,212.9516154754908,207.82272846024588
507,0.5075075075075075,210.32251648569152,210.7298153012932,209.91521767008985,212.898500376872,207.74653259451105
508,0.5085085085085085,210.72336300503707,211.1317302276869,210.31499578238726,213.306104095698,208.14062191437614
509,0.5095095095095095,211.01914105024827,211.42874495306728,210.60953714742925,213.60970359305296,208.42857850744358
510,0.5105105105105106,211.40685185071914,211.81754381506727,210.996159886371,214.00429589885672,208.80940780258155
511,0.5115115115115115,211.65744171806273,212.06944016090318,211.24544327522227,214.26314866169972,209.05173477442574
512,0.5125125125125125,211.7790469154221,212.1925544819593,211.3655393488849,214.39429839536442,209.16379543547978
513,0.5135135135135135,212.10414545708124,212.51883703511274,211.68945387904975,214.72688528321913,209.48140563094336
514,0.5145145145145145,212.45135949270477,212.8671991586928,212.03551982671672,215.08136046463656,209.82135852077297
515,0.5155155155155156,212.8997728597996,213.31660050669123,212.482945212908,215.53602237161144,210.26352334798779
516,0.5165165165165165,213.08376579241158,213.50199617748234,212.66553540734083,215.72888699943735,210.43864458538582
517,0.5175175175175175,213.2376343317748,213.65731141296675,212.81795725058288,215.89190524845063,210.583363415099
518,0.5185185185185185,213.330646692524,213.75186109025807,212.90943229478992,215.99464045271554,210.66665293233245
519,0.5195195195195195,213.7397999981681,214.16206064819957,213.31753934813665,216.4104108388934,211.06918915744282
520,0.5205205205205206,214.24742826017058,214.67058277108674,213.82427374925442,216.92369237350982,211.57116414683134
521,0.5215215215215215,214.1145428907675,214.5395744456365,213.6895113358985,216.80267847242524,211.42640730910975
522,0.5225225225225225,214.6561243123854,215.08199768685296,214.23025093791784,217.34958402866403,211.96266459610678
523,0.5235235235235235,214.7946543646985,215.22198345005899,214.367325279338,217.49732080504992,212.09198792434705
524,0.5245245245245245,215.2365774026807,215.66489950589892,214.80825529946247,217.9455242394073,212.5276305659541
525,0.5255255255255256,215.53371298707694,215.96324701689588,215.104178957258,218.250324720634,212.81710125351987
526,0.5265265265265265,215.79134058933755,216.22214483818604,215.36053634048906,218.5159858934159,213.06669528525921
527,0.5275275275275275,215.91211720555893,216.34439504071776,215.4798393704001,218.64608228777632,213.17815212334153
528,0.5285285285285285,216.1688694632315,216.6024146620012,215.73532426446178,218.9108500567169,213.42688886974608
529,0.5295295295295295,216.52361470888948,216.9582800452648,216.08894937251418,219.2726796746278,213.77454974315117
530,0.5305305305305306,216.6987392902835,217.1347900859373,216.26268849462969,219.45656666987296,213.94091191069404
531,0.5315315315315315,217.24653572684167,217.68341927174237,216.80965218194098,220.00962987511093,214.4834415785724
532,0.5325325325325325,217.14970944077035,217.58837540059474,216.71104348094596,219.92407657082836,214.37534231071234
533,0.5335335335335335,217.36411121507112,217.80409792355644,216.9241245065858,220.1468314930994,214.58139093704284
534,0.5345345345345345,217.72533070661984,218.1664227037672,217.28423870947248,220.51504144393618,214.9356199693035
535,0.5355355355355356,217.9265763167974,218.36900489809466,217.48414773550013,220.72474035451012,215.12841227908467
536,0.5365365365365365,218.29435081623345,218.7378734362018,217.8508281962651,221.0994341620439,215.489267470423
537,0.5375375375375375,218.57258765421093,219.01733273455227,218.1278425738696,221.3854025182774,215.75977279014447
538,0.5385385385385385,218.85673235518973,219.3026901117583,218.41077459862117,221.67721685714088,216.0362478532386
539,0.5395395395395395,218.78926148996572,219.23693184338438,218.34159113654707,221.62057740543665,215.9579455744948
540,0.5405405405405406,219.05908725462535,219.5079863748659,218.6101881343848,221.89817457383725,216.21999993541345
541,0.5415415415415415,219.59512043853564,220.04487063329745,219.14537024377384,222.43959042563887,216.75065045143242
542,0.5425425425425425,219.82242673018757,220.27346438873153,219.37138907164362,222.67503935320403,216.96981410717112
543,0.5435435435435435,220.0217127756544,220.47407541804918,219.56935013325963,222.88270533233393,217.1607202189749
544,0.5445445445445445,219.75019726947795,220.20453748491872,219.29585705403719,222.62369709628683,216.87669744266907
545,0.5455455455455456,220.7014434589556,221.15605767799582,220.24682923991537,223.5766762366871,217.8262106812241
546,0.5465465465465466,220.75719672598515,221.21333068324984,220.30106276872047,223.64204117218972,217.87235227978059
547,0.5475475475475475,220.815885220502,221.27353023142538,220.3582402095786,223.71028640916313,217.92148403184086
548,0.5485485485485485,221.21031036645442,221.6690018683789,220.75161886452995,224.11133014534414,218.3092905875647
549,0.5495495495495496,221.4198792491907,221.8798701302086,220.9598883681728,224.32911702303883,218.51064147534257
550,0.5505505505505506,221.47361794589267,221.93511812302108,221.01211776876426,224.3924013464865,218.55483454529883
551,0.5515515515515516,221.74424682561167,222.20695894478973,221.2815347064336,224.67069522074357,218.81779843047977
552,0.5525525525525525,221.84559120010192,222.30974185756824,221.3814405426356,224.7811377102183,218.91004468998554
553,0.5535535535535535,222.12562782817884,222.59097456554002,221.66028109081765,225.0687390117579,219.18251664459976
554,0.5545545545545546,222.38017590152793,222.84675160452562,221.91360019853025,225.33105974626173,219.42929205679414
555,0.5555555555555556,223.05581860262754,223.52306005546268,222.5885771497924,226.0109130190379,220.10072418621718
556,0.5565565565565566,223.1366818702166,223.60538311396078,222.6679806264724,226.10100881498744,220.17235492544575
557,0.5575575575575575,223.34255316593035,223.81254503677982,222.87256129508089,226.31504275322646,220.37006357863424
558,0.5585585585585585,223.2408723819405,223.7125570525521,222.7691877113289,226.22406817497853,220.25767658890248
559,0.5595595595595596,223.68979162252023,224.16244363983515,223.21713960520532,226.6791054532971,220.70047779174337
560,0.5605605605605606,223.99464085830942,224.46844832822075,223.5208333883981,226.99126241295247,220.99801930366638
561,0.5615615615615616,223.9979555260371,224.47330919457627,223.5226018574979,227.00435609943818,220.991554952636
562,0.5625625625625625,224.2617311806071,224.73829048302693,223.78517187818724,227.2757568521824,221.24770550903176
563,0.5635635635635635,224.61859103836247,225.0962349848314,224.14094709189354,227.63947660122912,221.59770547549581
564,0.5645645645645646,224.80141695496644,225.2803683986374,224.3224655112955,227.8305718562186,221.7722620537143
565,0.5655655655655656,225.0095939688314,225.4898185008006,224.52936943686223,228.04680058745336,221.97238735020946
566,0.5665665665665666,225.27839478762203,225.7598136358695,224.79697593937456,228.32315492561597,222.2336346496281
567,0.5675675675675675,225.29614576365995,225.77907509900695,224.81321642831296,228.35045906087552,222.24183246644438
568,0.5685685685685685,225.94465741418924,226.42829891260078,225.4610159157777,229.0034748261036,222.88584000227488
569,0.5695695695695696,225.81411087641413,226.29944569677642,225.32877605605185,228.88363779668109,222.74458395614718
570,0.5705705705705706,226.3701819879381,226.85634619441484,225.88401778146138,229.44495440656777,223.29540956930845
571,0.5715715715715716,226.34259355553974,226.8303160838501,225.85487102722936,229.42722166681313,223.25796544426635
572,0.5725725725725725,226.38940863986616,226.87859210926482,225.9002251704675,229.48327655387212,223.2955407258602
573,0.5735735735735735,226.71738368651137,227.20767889905963,226.2270884739631,229.81828288156916,223.61648449145358
574,0.5745745745745746,226.8284189222492,227.32009107883053,226.33674676566787,229.93802667601713,223.71881116848127
575,0.5755755755755756,227.13046025409136,227.62327390186826,226.63764660631446,230.24728743207336,224.01363307610936
576,0.5765765765765766,227.524225966253,228.0180686555981,227.03038327690788,230.64756137456013,224.40089055794587
577,0.5775775775775776,227.58702416546265,228.08229709219225,227.09175123873305,230.71940518922918,224.45464314169612
578,0.5785785785785785,227.8619470194954,228.35839128426738,227.36550275472342,231.00173623550975,224.72215780348105
579,0.5795795795795796,228.1014394960258,228.59909668829536,227.60378230375622,231.2488999390981,224.95397905295349
580,0.5805805805805806,227.88768321110007,228.38709189077179,227.38827453142835,231.04622103314014,224.72914538906
581,0.5815815815815816,228.25059289520445,228.7510639156733,227.75012187473558,231.41584955038516,225.08533624002374
582,0.5825825825825826,228.61039498853702,229.11193157013926,228.1088584069348,231.782390844053,225.43839913302105
583,0.5835835835835835,228.64270891714733,229.14569592377086,228.1397219105238,231.82387806594838,225.46153976834628
584,0.5845845845845846,229.08197075507357,229.58592867222885,228.5780128379183,232.2692804812439,225.89466102890324
585,0.5855855855855856,228.98298496255524,229.48854150351735,228.47742842159312,232.1804052734283,225.78556465168217
586,0.5865865865865866,229.467430346047,229.97390469958535,228.96095599250864,232.67065541333213,226.26420527876186
587,0.5875875875875876,229.429862139028,229.93785788357403,228.92186639448195,232.64270932790498,226.217014950151
588,0.5885885885885885,229.48184347147895,229.99125302467755,228.97243391828036,232.70363237139154,226.26005457156637
589,0.5895895895895896,230.12499206918125,230.63513758160573,229.61484655675676,233.3514355839315,226.898548554431
590,0.5905905905905906,229.84107560406727,230.3530139553505,229.32913725278405,233.07885802735996,226.60329318077459
591,0.5915915915915916,230.35843882476254,230.8712575454391,229.84562010408598,233.60178919298582,227.11508845653927
592,0.5925925925925926,230.15978224154466,230.6742877192954,229.64527676379393,233.41380059819545,226.90576388489387
593,0.5935935935935935,231.0023368980156,231.51735749628446,230.48731629974677,234.2596131628799,227.74506063315133
594,0.5945945945945946,230.83461972157116,231.3512888350709,230.3179506080714,234.10232211220963,227.56691733093268
595,0.5955955955955956,231.1123380740053,231.63015462528764,230.59452152272294,234.38729749837643,227.83737864963416
596,0.5965965965965966,231.06802424227212,231.587343069116,230.54870541542823,234.3524848915387,227.78356359300554
597,0.5975975975975976,231.42043554485824,231.9408170151677,230.90005407454876,234.71161694150874,228.12925414820774
598,0.5985985985985985,231.56753962120735,232.08920816708246,231.04587107533223,234.8668611984741,228.26821804394058
599,0.5995995995995996,231.66067507904899,232.1836872843662,231.13766287373178,234.96849470478895,228.35285545330902
600,0.6006006006006006,231.91293519280916,232.4371164000933,231.38875398552503,235.22814823615852,228.5977221494598
601,0.6016016016016016,232.22130700673938,232.7465956984957,231.69601831498306,235.5435243968995,228.89908961657926
602,0.6026026026026026,232.1225747316078,232.64940690586224,231.5957425573534,235.45455396221328,228.79059550100234
603,0.6036036036036035,232.44284352807009,232.97076822295406,231.9149188331861,235.78173246583577,229.1039545903044
604,0.6046046046046046,232.8162731608625,233.34523325506467,232.28731306666032,236.16171053889465,229.47083578283033
605,0.6056056056056056,233.15121233600928,233.68124838471098,232.62117628730758,236.50345464779593,229.79897002422263
606,0.6066066066066066,232.9850910895943,233.51673147527507,232.45345070391355,236.3474801193574,229.6227020598312
607,0.6076076076076076,232.7620318402503,233.29532795686052,232.22873572364009,236.13489263187245,229.38917104862816
608,0.6086086086086087,233.42442910335407,233.9584577157813,232.89040049092685,236.8019226052928,230.04693560141536
609,0.6096096096096096,233.38293749999997,233.91842863875613,232.8474463612438,236.7696808306134,229.99619416938654
610,0.6106106106106106,233.54914708961707,234.08588316907148,233.01241101016265,236.9437641165471,230.15453006268703
611,0.6116116116116116,233.87307369600816,234.41089171586202,233.3352556761543,237.27453351484795,230.47161387716838
612,0.6126126126126126,234.1510509855216,234.68999739709372,233.6121045739495,237.55964738020648,230.74245459083673
613,0.6136136136136137,234.24395635350368,234.78421855692258,233.70369415008477,237.6608745465135,230.82703816049386
614,0.6146146146146146,234.59836585391318,235.13967704282825,234.0570546649981,238.02191841372385,231.1748132941025
615,0.6156156156156156,234.44858525856424,234.9914526169945,233.90571790013396,237.8819798985615,231.01519061856698
616,0.6166166166166166,234.41859726969753,234.96289511558692,233.87429942380814,237.86103910676502,230.97615543263004
617,0.6176176176176176,234.93520915612174,235.48039256749817,234.39002574474532,238.3832518011018,231.48716651114168
618,0.6186186186186187,234.6815288195621,235.22835877503158,234.1346988640926,238.13998512374616,231.22307251537802
619,0.6196196196196196,235.12435192827,235.6721404363652,234.57656342017478,238.5888706515628,231.6598332049772
620,0.6206206206206206,235.3611210706788,235.9100696858266,234.81217245553097,238.8329769552035,231.8892651861541
621,0.6216216216216216,235.3350337053966,235.88539677678895,234.78467063400424,238.81583539668804,231.85423201410515
622,0.6226226226226226,235.57604751598396,236.12756372653254,235.02453130543537,239.06414229966097,232.08795273230695
623,0.6236236236236237,235.53356492697247,236.08650518380773,234.98062467013722,239.03066617016833,232.03646368377662
624,0.6246246246246246,236.0193117012981,236.5731685723173,235.46545483027893,239.5222101216076,232.51641328098862
625,0.6256256256256256,236.16093744010823,236.71603928883022,235.60583559138624,239.67170979077173,232.65016508944473
626,0.6266266266266266,236.50460856524973,237.060761969835,235.94845516066445,240.02203153914292,232.98718559135654
627,0.6276276276276276,236.60951041932438,237.16694103005833,236.05207980859043,240.13501115416037,233.0840096844884
628,0.6286286286286287,236.60781064681143,237.1666161911456,236.04900510247725,240.14200722526382,233.07361406835903
629,0.6296296296296297,236.46683076577355,237.027136644453,235.9065248870941,240.0105162917917,232.9231452397554
630,0.6306306306306306,236.6311801693153,237.19269993528727,236.0696604033433,240.1825429926677,233.07981734596288
631,0.6316316316316316,236.88052866148274,237.44318291633698,236.3178744066285,240.43906662253124,233.32199070043424
632,0.6326326326326326,237.5701687191305,238.13355226521705,237.00678517304394,241.13331912292244,234.00701831533854
633,0.6336336336336337,237.4419359089737,238.00679955856924,236.87707225937817,241.0144473092879,233.8694245086595
634,0.6346346346346347,237.3899470106258,237.9562160355073,236.8236779857443,240.97134678468208,233.80854723656952
635,0.6356356356356356,237.8526466200405,238.41985368486536,237.28543955521565,241.43997907961113,234.26531416046987
636,0.6366366366366366,237.9420476792794,238.51052907865414,237.37356627990465,241.5374397382075,234.3466556203513
637,0.6376376376376376,237.94450619289825,238.5143371600455,237.374675225751,241.548433667862,234.34057871793448
638,0.6386386386386387,238.32989672552173,238.90073440832595,237.75905904271752,241.94019122934984,234.71960222169363
639,0.6396396396396397,237.91411962792196,238.48667031367933,237.3415689421646,241.5352481136912,234.29299114215272
640,0.6406406406406406,238.19617211213068,238.76981877084364,237.62252545341772,241.8242321394871,234.56811208477427
641,0.6416416416416416,238.47280191092474,239.04754867718066,237.89805514466883,242.10781962929494,234.83778419255455
642,0.6426426426426426,238.39655577936657,238.97270685383242,237.8204047049007,242.0404551226973,234.75265643603583
643,0.6436436436436437,238.54742877524143,239.12478564509382,237.97007190538903,242.19895423819935,234.8959033122835
644,0.6446446446446447,238.82693461464615,239.4053861673062,238.2484830619861,242.4853834595793,235.168485769713
645,0.6456456456456456,239.03987447101005,239.6194767338736,238.4602722081465,242.705601046283,235.3741478957371
646,0.6466466466466466,238.9634816635239,239.54447772106258,238.38248560598524,242.63802337032485,235.28893995672297
647,0.6476476476476476,238.84042299071334,239.42284709078848,238.2579988906382,242.52399643153595,235.15684954989072
648,0.6486486486486487,239.35757478946388,239.94089188406966,238.7742576948581,243.04679602359616,235.6683535553316
649,0.6496496496496497,239.27274273687553,239.85745180949462,238.68803366425644,242.97076761295784,235.5747178607932
650,0.6506506506506506,239.83272801312378,240.41829489863377,239.2471611276138,243.53617817428906,236.1292778519585
651,0.6516516516516516,239.46674673468235,240.05393139756345,238.87956207180125,243.1804286183271,235.75306485103758
652,0.6526526526526526,239.85398589931503,240.44217025471005,239.26580154392002,243.5739903935675,236.13398140506257
653,0.6536536536536537,240.35227888499776,240.94137230998777,239.76318546000775,244.07803284019369,236.62652492980183
654,0.6546546546546547,240.27582084104557,240.86628906528136,239.68535261680978,244.0102697901259,236.54137189196524
655,0.6556556556556556,240.3169594888295,240.9087042333966,239.7252147442624,244.0594818613628,236.5744371162962
656,0.6566566566566566,240.12635662923313,240.7195585722214,239.53315468624487,243.87809513379358,236.37461812467268
657,0.6576576576576576,240.2745358237629,240.86892376717668,239.68014788034912,244.03377525362455,236.51529639390125
658,0.6586586586586587,240.6844421841481,241.27981001951926,240.08907434877696,244.44987899490204,236.91900537339419
659,0.6596596596596597,240.63031088343746,241.22702054190864,240.03360122496628,244.40423412861765,236.85638763825727
660,0.6606606606606606,240.79918880565543,241.397064576315,240.20131303499588,244.58048719188076,237.0178904194301
661,0.6616616616616616,240.81906738140427,241.4182223436386,240.21991241916993,244.60845608550952,237.02967867729902
662,0.6626626626626626,241.15746066525168,241.75764938380297,240.55727194670038,244.9533874183714,237.36153391213196
663,0.6636636636636637,240.9627975110259,241.56442419278505,240.36117082926677,244.76781874200216,237.15777628004966
664,0.6646646646646647,241.093665766929,241.69648093422038,240.49085059963764,244.90620364040134,237.28112789345667
665,0.6656656656656657,241.38841491534774,241.9922947581531,240.78453507254238,245.20768638800655,237.56914344268893
666,0.6666666666666666,241.61199310188044,242.21699022933163,241.00699597442926,245.43833090309025,237.78565530067064
667,0.6676676676676676,241.76208469506173,242.3682527950179,241.15591659510557,245.59582837665798,237.92834101346548
668,0.6686686686686687,241.9617769334657,242.56907815857434,241.35447570835706,245.80268712777362,238.12086673915778
669,0.6696696696696697,241.8502583834679,242.45891933554802,241.24159743138776,245.69976824622753,238.00074852070824
670,0.6706706706706707,241.8398891023361,242.44983222473917,241.229945979933,245.6975081222333,237.98227008243887
671,0.6716716716716716,242.17807501794857,242.7890471598866,241.56710287601055,246.0422021288202,238.31394790707694
672,0.6726726726726726,242.2301944146132,242.84240040306386,241.61798842616255,246.1021250560108,238.3582637732156
673,0.6736736736736737,242.38530347808256,242.9986679765721,241.77193897959302,246.2645611803103,238.50604577585483
674,0.6746746746746747,242.33487191078459,242.94953856849176,241.7202052530774,246.22236519102012,238.44737863054905
675,0.6756756756756757,242.7272916237279,243.34294716761937,242.11163607983642,246.62103916934163,238.83354407811416
676,0.6766766766766766,242.1959371246859,242.8132235655226,241.57865068384922,246.0999993682513,238.29187488112052
677,0.6776776776776777,242.43666330042083,243.05504224185623,241.81828435898544,246.3476351244602,238.52569147638147
678,0.6786786786786787,242.50969817071433,243.12928318166462,241.89011315976404,246.4282978481209,238.59109849330775
679,0.6796796796796797,242.92809306831435,243.54864833935352,242.3075377972752,246.85282920932818,239.00335692730053
680,0.6806806806806807,243.0441344665719,243.66586474051053,242.42240419263328,246.9763019784249,239.1119669547189
681,0.6816816816816816,242.80845186326832,243.431590604219,242.18531312231764,246.74952730265585,238.86737642388078
682,0.6826826826826827,243.12574432070627,243.7499202090004,242.50156843241214,247.07337925584278,239.17810938556977
683,0.6836836836836837,243.28678970756968,243.91210575919575,242.6614736559436,247.2416356687734,239.33194374636597
684,0.6846846846846847,243.2313627935004,243.85795961710338,242.60476596989744,247.19430906792468,239.26841651907614
685,0.6856856856856857,243.30212716293562,243.9299196848666,242.67433464100463,247.27263569758182,239.33161862828942
686,0.6866866866866866,243.3742553494223,244.00324080523563,242.74526989360896,247.35230866040092,239.39620203844368
687,0.6876876876876877,243.80635536403798,244.43630141304286,243.1764093150331,247.79048399979683,239.82222672827913
688,0.6886886886886887,243.65255104580282,244.28383190585836,243.02127018574728,247.64512176789387,239.65998032371178
689,0.6896896896896897,243.85507190328235,244.48745863055038,243.22268517601432,247.85463674373565,239.85550706282905
690,0.6906906906906907,243.81757260349792,244.45121478021125,243.1839304267846,247.82507760341994,239.8100676035759
691,0.6916916916916916,243.81304647495148,244.44792058987957,243.17817236002338,247.82834293626414,239.79775001363882
692,0.6926926926926927,244.18954954291013,244.825418572074,243.55368051374626,248.2111383943459,240.16796069147435
693,0.6936936936936937,243.87852490471977,244.51580967292355,243.24124013651598,247.90906767603252,239.84798213340702
694,0.6946946946946947,243.73338523118449,244.37197868930735,243.09479177306162,247.77220488428765,239.69456557808132
695,0.6956956956956957,243.96364051339285,244.60331538609617,243.32396564068952,248.00929963283434,239.91798139395135
696,0.6966966966966966,244.57310839374028,245.21363783573418,243.9325789517464,248.62417228393505,240.52204450354552
697,0.6976976976976977,244.52659991446782,245.1683751483758,243.88482468055986,248.58554288454087,240.46765694439478
698,0.6986986986986987,244.24790729462882,244.89106077879228,243.60475381046535,248.31556708468793,240.1802475045697
699,0.6996996996996997,244.52012136392042,245.164328540965,243.87591418687586,248.59444529289675,240.4457974349441
700,0.7007007007007007,244.7135223593541,245.35882837674387,244.06821634196433,248.7947959648818,240.6322487538264
701,0.7017017017017017,244.70143111745085,245.34795294500842,244.0549092898933,248.79039418164396,240.61246805325774
702,0.7027027027027027,244.7862818976635,245.43396201467058,244.13860178065644,248.88257062755693,240.6899931677701
703,0.7037037037037037,244.82556641160298,245.47442882377368,244.17670399943228,248.9293326326637,240.72180019054227
704,0.7047047047047047,244.94180515777512,245.59180498730714,244.2918053282431,249.05276503785984,240.8308452776904
705,0.7057057057057057,245.00575470466924,245.65691955496308,244.3545898543754,249.12408282301138,240.8874265863271
706,0.7067067067067067,244.91752785695255,245.5699390995936,244.2651166143115,249.0437388526455,240.7913168612596
707,0.7077077077077077,245.43041550896066,246.08374338288695,244.77708763503438,249.56242378992548,241.29840722799585
708,0.7087087087087087,245.0642108228926,245.71893177922752,244.40948986655766,249.20502973061656,240.92339191516862
709,0.7097097097097097,244.98002474519947,245.635981541835,244.32406794856394,249.1286597932718,240.83138969712715
710,0.7107107107107107,245.0999537382232,245.75703612428453,244.4428713521619,249.25570763888692,240.9441998375595
711,0.7117117117117117,245.28401855278022,245.9421918724524,244.62584523310804,249.44667212341673,241.12136498214372
712,0.7127127127127127,244.993366460881,245.65287446409081,244.33385845767117,249.16446131138625,240.82227161037574
713,0.7137137137137137,245.1788240751357,245.839419368287,244.51822878198442,249.35679555102504,241.00085259924637
714,0.7147147147147147,245.47299412924627,246.13462087619808,244.81136738229446,249.65748909175738,241.28849916673516
715,0.7157157157157157,245.8606651117848,246.52327557961686,245.19805464395276,250.05138167142286,241.66994855214676
716,0.7167167167167167,245.52824090055444,246.19219664762724,244.86428515348163,249.7274657531719,241.32901604793696
717,0.7177177177177178,245.77346106091164,246.43847091996673,245.10845120185655,249.97935270307497,241.56756941874832
718,0.7187187187187187,245.80080370583485,246.4669742817573,245.1346331299124,250.014036366037,241.5875710456327
719,0.7197197197197197,245.82321441709345,246.49054608879052,245.15588274539638,250.04379049175432,241.60263834243258
720,0.7207207207207207,245.80988785660878,246.4783956890852,245.14138002413236,250.0379026251843,241.58187308803326
721,0.7217217217217217,245.5765208395241,246.2463060868542,244.90673559219402,249.81261468900874,241.34042699003948
722,0.7227227227227228,245.85253781760096,246.52335826803747,245.18171736716445,250.09517886639986,241.60989676880206
723,0.7237237237237237,245.6566002504502,246.32867419009708,244.98452631080332,249.90716906110347,241.40603143979692
724,0.7247247247247247,245.97985445103555,246.65294058213817,245.30676831993293,250.23682492254542,241.72288397952568
725,0.7257257257257257,246.30980848373054,246.98390347117882,245.63571349628225,250.573159523009,242.04645744445207
726,0.7267267267267267,245.72064525799965,246.39616349017226,245.04512702582704,249.99299768727147,241.44829282872783
727,0.7277277277277278,246.25240452754767,246.9288408073976,245.57596824769774,250.53056320014136,241.97424585495398
728,0.7287287287287287,246.2640527856794,246.94163809855132,245.5864674728075,250.5494785811855,241.97862699017332
729,0.7297297297297297,246.44056666862397,247.11922681423368,245.76190652301426,250.73279030324045,242.1483430340075
730,0.7307307307307307,245.99979767190243,246.67979815458932,245.31979718921554,250.3004983425114,241.69909700129347
731,0.7317317317317317,246.55880365932038,247.23971253129773,245.87789478734302,250.86524948824916,242.2523578303916
732,0.7327327327327328,246.15078809106546,246.83301593677552,245.4685602453554,250.46557584233284,241.8360003397981
733,0.7337337337337337,245.92178379376355,246.60524854920206,245.23831903832505,250.24439444903484,241.59917313849226
734,0.7347347347347347,246.19515886780815,246.87965196445006,245.51066577116623,250.52427332390852,241.86604441170778
735,0.7357357357357357,246.2645096840322,246.95011350886867,245.57890585919571,250.60064900204503,241.92837036601935
736,0.7367367367367368,246.53170005296357,247.21833377860997,245.84506632731717,250.87435303562327,242.18904707030387
737,0.7377377377377378,246.1124541142806,246.8003893817741,245.42451884678712,250.46333877035377,241.76156945820745
738,0.7387387387387387,246.52769916618595,247.21660484726394,245.83879348510797,250.88472125665803,242.17067707571388
739,0.7397397397397397,246.77289064920254,247.46283306505185,246.08294823335322,251.1364696260884,242.40931167231668
740,0.7407407407407407,247.04807224144773,247.73903931368133,246.35710516921412,251.41813171432034,242.67801276857512
741,0.7417417417417418,246.63993884363651,247.3321920022705,245.94768568500254,251.01813224109486,242.26174544617817
742,0.7427427427427428,246.8548047083193,247.5481037849408,246.16150563169782,251.23961307195032,242.4699963446883
743,0.7437437437437437,246.2962291341745,246.9908585149557,245.6015997533933,250.6894510800565,241.9030071882925
744,0.7447447447447447,246.61134175410515,247.3069782392231,245.9157052689872,251.01093318707825,242.21175032113206
745,0.7457457457457457,246.60387485303173,247.30063408990694,245.90711561615652,251.01056719160468,242.19718251445877
746,0.7467467467467468,246.9821210036299,247.67986414204958,246.28437786521025,251.39503608195045,242.56920592530938
747,0.7477477477477478,246.67948613757255,247.37845313877315,245.98051913637195,251.10014160375573,242.25883067138938
748,0.7487487487487487,247.07325041538405,247.77319569987998,246.37330513088813,251.5000930883874,242.64640774238072
749,0.7497497497497497,246.97602381617307,247.677116791511,246.27493084083514,251.4101251233973,242.54192250894883
750,0.7507507507507507,246.8765634151231,247.5788017176218,246.1743251126244,251.31790840733544,242.43521842291074
751,0.7517517517517518,246.79812330239724,247.5014968848952,246.09474971989928,251.2466484357691,242.3495981690254
752,0.7527527527527528,246.88994625610331,247.59439702333756,246.18549548886907,251.3452841039299,242.43460840827672
753,0.7537537537537538,246.94823201659054,247.65376959166994,246.24269444151113,251.41044344075652,242.48602059242455
754,0.7547547547547547,246.67056234075022,247.37729113166557,245.96383354983487,251.140307675369,242.20081700613144
755,0.7557557557557557,246.8430977610638,247.5508737924,246.1353217297276,251.3194664256581,242.3667290964695
756,0.7567567567567568,247.22496731576518,247.93372521436456,246.5162094171658,251.7075458541825,242.74238877734786
757,0.7577577577577578,246.77333179910224,247.48332572766628,246.0633378705382,251.26372767740878,242.2829359207957
758,0.7587587587587588,246.98516578045462,247.69619229258092,246.27413926832833,251.48209229062354,242.4882392702857
759,0.7597597597597597,247.09704923288248,247.80913731994903,246.38496114581594,251.60068973248764,242.59340873327733
760,0.7607607607607607,246.73443925665583,247.4477243290925,246.02115418421917,251.245650156452,242.22322835685966
761,0.7617617617617618,247.05377202470976,247.7680565773931,246.3394874720264,251.57130419261767,242.53623985680184
762,0.7627627627627628,246.7793298665361,247.49477948152966,246.06388025154254,251.3042305354765,242.2544291975957
763,0.7637637637637638,247.18489186056442,247.90131655347062,246.46846716765822,251.71595946370496,242.65382425742388
764,0.7647647647647647,246.59629236054303,247.31396014567085,245.87862457541522,251.13522196920746,242.0573627518786
765,0.7657657657657657,246.8050273038656,247.52372215023632,246.08633245749485,251.35045261817834,242.25960198955283
766,0.7667667667667668,247.3887495323314,248.10837279656158,246.6691262681012,251.9400466767565,242.83745238790627
767,0.7677677677677678,246.9678212774919,247.6886339385054,246.2470086164784,251.52664082767092,242.4090017273129
768,0.7687687687687688,246.97293458372522,247.69482346315394,246.2510457042965,251.53856073680814,242.4073084306423
769,0.7697697697697697,247.39301434332026,248.11587501509726,246.67015367154326,251.96478665086966,242.82124203577087
770,0.7707707707707707,247.06285485187132,247.78687168354963,246.338838020193,251.64193935667578,242.48377034706687
771,0.7717717717717718,246.57259803126993,247.29780150542348,245.8473945571164,251.15918752205442,241.98600854048544
772,0.7727727727727728,247.12854942356432,247.85469417727842,246.40240466985023,251.7210920890015,242.53600675812714
773,0.7737737737737738,246.75494502489522,247.48224312036922,246.02764692942122,251.35478206409604,242.1551079856944
774,0.7747747747747747,246.88587373073383,247.61420883203263,246.15753862943504,251.4922693706412,242.27947809082647
775,0.7757757757757757,247.26031063135738,247.98962869115968,246.5309925715551,251.87292304669776,242.647698216017
776,0.7767767767767768,247.08241437614106,247.81283505546992,246.3519936968122,251.70200036967447,242.46282838260765
777,0.7777777777777778,247.25495454317658,247.98640088754055,246.5235081988126,251.88102741196457,242.6288816743886
778,0.7787787787787788,247.2658853307641,247.99839032795126,246.53338033357693,251.8986537078975,242.6331169536307
779,0.7797797797797797,246.55156826976256,247.28527329274792,245.8178632467772,251.19192627644236,241.91121026308275
780,0.7807807807807807,247.313773596773,248.04838579748125,246.57916139606473,251.95986909914674,242.66767809439924
781,0.7817817817817818,246.40219795106682,247.13803687766662,245.66635902446703,251.05605194920446,241.7483439529292
782,0.7827827827827828,247.16526028658595,247.90201057607717,246.42850999709472,251.82487824974731,242.50564232342458
783,0.7837837837837838,246.66976243149628,247.407653297086,245.93187156590656,251.3365940312897,242.00293083170286
784,0.7847847847847848,247.03268286747158,247.77155857246555,246.2938071624776,251.7057431385588,242.35962259638436
785,0.7857857857857857,247.08443199444295,247.82434660998794,246.34451737889796,251.76406291278292,242.40480107610298
786,0.7867867867867868,246.61070518692316,247.35174417962259,245.86966619422373,251.29744729077734,241.92396308306897
787,0.7877877877877878,246.70523464836896,247.44730128370227,245.96316801303564,251.39847613491068,242.01199316182723
788,0.7887887887887888,246.96846387294704,247.71153082568375,246.22539692021033,251.6680319222445,242.2688958236496
789,0.7897897897897898,246.35461104166473,247.0988101724462,245.61041191088324,251.0613396136388,241.64788246969064
790,0.7907907907907907,247.13799087823423,247.8831123603549,246.39286939611358,251.85055291227764,242.42542884419083
791,0.7917917917917918,246.92429331102778,247.67048399711493,246.17810262494064,251.64361758470602,242.20496903734954
792,0.7927927927927928,246.45080919832782,247.1980999112057,245.70351848544993,251.17709065229786,241.72452774435777
793,0.7937937937937938,246.53596459604236,247.28427622249043,245.7876529695943,251.2687028743643,241.80322631772043
794,0.7947947947947948,246.72570996696422,247.47502822581183,245.9763917081166,251.46481474758428,241.98660518634415
795,0.7957957957957957,246.564061066266,247.3144289500675,245.81369318246448,251.30980425797276,241.81831787455923
796,0.7967967967967968,246.30357382092322,247.05499924302356,245.55214839882288,251.05600547210426,241.55114216974218
797,0.7977977977977978,246.31385173551246,247.06630081780932,245.5614026532156,251.07275758223562,241.5549458887893
798,0.7987987987987988,246.28032687852246,247.0338026990455,245.5268510579994,251.0457263879567,241.5149273690882
799,0.7997997997997998,247.2483934602649,248.00278745407434,246.49399946645548,252.01960000744245,242.47718691308737
800,0.8008008008008007,246.07163348180043,246.82717043311465,245.31609653048622,250.85006872694575,241.29319823665512
801,0.8018018018018018,246.3561110273799,247.1126395482821,245.59958250647773,251.14081750923822,241.5714045455216
802,0.8028028028028028,246.45397704728435,247.21151390056585,245.69644019400286,251.24506078305697,241.66289331151174
803,0.8038038038038038,246.661096832894,247.419631582581,245.90256208320702,251.45849181968723,241.86370184610078
804,0.8048048048048048,246.30320582079307,247.0627850264633,245.54362661512283,251.10720652723188,241.49920511435425
805,0.8058058058058059,246.87696528985595,247.63751135841804,246.11641922129385,251.68708097414145,242.06684960557044
806,0.8068068068068068,246.35570323308852,247.11730142826914,245.5941050379079,251.17247315037702,241.53893331580002
807,0.8078078078078078,246.03770704345774,246.8003352868725,245.275078800043,250.86099155778555,241.21442252912993
808,0.8088088088088088,246.18945237375664,246.95307789649314,245.42582685102013,251.0190442363248,241.3598605111885
809,0.8098098098098098,246.1443306146312,246.90896419266068,245.37969703660173,250.98029797866567,241.30836325059673
810,0.8108108108108109,246.44544793603743,247.21106899508214,245.6798268769927,251.28766067838052,241.60323519369433
811,0.8118118118118118,245.6873895928734,246.45404982058943,244.92072936515734,250.53617461496552,240.83860457078126
812,0.8128128128128128,246.08452471985325,246.85216771380934,245.31688172589716,250.93952530139742,241.22952413830907
813,0.8138138138138138,246.04133464053035,246.80997831145183,245.27269096960887,250.90266405889994,241.18000522216076
814,0.8148148148148148,246.21962264361758,246.9892573067324,245.44998798050275,251.08721964693603,241.35202564029913
815,0.8158158158158159,246.51739897985928,247.28801992403885,245.7467780356797,251.39123377233304,241.64356418738552
816,0.8168168168168168,246.0800791652971,246.85170931445992,245.30844901613426,250.9602967305172,241.19986160007699
817,0.8178178178178178,245.6891508139621,246.46178184324984,244.91651978467436,250.5756985009011,240.8026031270231
818,0.8188188188188188,245.82625635301366,246.5998753652643,245.05263734076303,250.71905259285708,240.93346011317024
819,0.8198198198198198,245.84674128518265,246.6213491103562,245.0721334600091,250.74579132705855,240.94769124330674
820,0.8208208208208209,245.76046410965907,246.53606019973319,244.98486801958495,250.66576448756967,240.85516373174846
821,0.8218218218218218,245.69914194680246,246.47572402028496,244.92255987331995,250.61067823132439,240.78760566228053
822,0.8228228228228228,245.68156160231942,246.45912779759914,244.9039954070397,250.59932201958978,240.76380118504906
823,0.8238238238238238,245.41294652672235,246.1914931242991,244.63439992914562,250.33690755255634,240.48898550088836
824,0.8248248248248248,245.5825778885143,246.362106833909,244.8030489431196,250.51275182746687,240.65240394956172
825,0.8258258258258259,245.1737354510056,245.95423622311688,244.39323467889432,250.11005576178889,240.2374151402223
826,0.8268268268268268,245.41198856892743,246.19347129280638,244.63050584504848,250.35451928798736,240.4694578498675
827,0.8278278278278278,245.31545732532695,246.09791334954738,244.5330013011065,250.26414373623984,240.36677091441405
828,0.8288288288288288,245.48244638116412,246.26588149823442,244.69901126409383,250.43732511896974,240.5275676433585
829,0.8298298298298298,245.1136936885727,245.89808911743876,244.32929825970666,250.0746459714553,240.1527414056901
830,0.8308308308308309,244.8440234197945,245.62937765715697,244.05866918243203,249.81103974005424,239.87700709953475
831,0.8318318318318318,244.8011420911474,245.5874622482239,244.0148219340709,249.7742674240736,239.8280167582212
832,0.8328328328328328,245.15024381416626,245.9375482769573,244.36293935137522,250.12959444303615,240.17089318529636
833,0.8338338338338338,244.8282547257,245.61650799355345,244.04000145784653,249.81360612467552,239.84290332672447
834,0.8348348348348348,244.4242625977723,245.21345413184508,243.6350710636995,249.415548113357,239.4329770821876
835,0.8358358358358359,244.55779136673647,245.34795298300818,243.76762975046475,249.5552122208537,239.56037051261924
836,0.8368368368368369,244.78342340296552,245.5745609441704,243.99228586176065,249.787016548311,239.77983025762006
837,0.8378378378378378,244.86398241564038,245.65608532954323,244.07187950173753,249.8736811140189,239.85428371726186
838,0.8388388388388388,244.5831911712178,245.37623086097483,243.79015148146078,249.59881456030877,239.56756778212684
839,0.8398398398398398,244.98407609107926,245.7781041032854,244.19004807887313,250.00595018017387,239.96220200198465
840,0.8408408408408409,244.24895593644172,245.0438767398199,243.45403513306354,249.27647653269347,239.22143534018997
841,0.8418418418418419,244.2031347442208,244.99900332220173,243.40726616623985,249.23664959337904,239.16961989506254
842,0.8428428428428428,243.97740689705566,244.77420340946182,243.1806103846495,249.0167905188198,238.93802327529153
843,0.8438438438438438,244.3823582686747,245.18014500740415,243.58457152994524,249.42800463160015,239.33671190574924
844,0.8448448448448448,243.9146119990385,244.713297193721,243.115926804356,248.96594069634187,238.86328330173512
845,0.8458458458458459,244.10229345512022,244.901945404926,243.30264150531443,249.15973644868203,239.0448504615584
846,0.8468468468468469,244.22580000299075,245.0264110813936,243.4251889245879,249.28930905842404,239.16229094755747
847,0.8478478478478478,243.8445627536953,244.64607223351283,243.04305327387777,248.9137537985755,238.7753717088151
848,0.8488488488488488,243.93142892643277,244.73389071698324,243.1289671358823,249.00664291322573,238.8562149396398
849,0.8498498498498498,243.76040121786053,244.56378125794174,242.95702117777932,248.8414227246084,238.67937971111266
850,0.8508508508508509,243.80303655849792,244.6073608357238,242.99871228127205,248.8900299453029,238.71604317169295
851,0.8518518518518519,244.05349172823543,244.85878747699226,243.2481959794786,249.14662924048,238.96035421599086
852,0.8528528528528528,243.532060832818,244.338219852847,242.72590181278898,248.63065815197996,238.43346351365602
853,0.8538538538538538,243.0785963448054,243.8856206513051,242.2715720383057,248.18266621611923,237.97452647349155
854,0.8548548548548548,243.15433194422243,243.96229906707137,242.3463648213735,248.2643647096938,238.04429917875106
855,0.8558558558558559,243.68640548433402,244.49538609516034,242.8774248735077,248.802848110585,238.56996285808304
856,0.8568568568568569,243.27121633086895,244.08106113627755,242.46137152546035,248.3931246035631,238.1493080581748
857,0.8578578578578578,243.06375962323511,243.8744975368441,242.25302170962613,248.19131640814948,237.93620283832075
858,0.8588588588588588,243.02212178060242,243.8337783531166,242.21046520808824,248.1554886745832,237.88875488662163
859,0.8598598598598598,242.71299593703515,243.52552182584648,241.9004700482238,247.8518608700282,237.5741310040421
860,0.8608608608608609,242.67910457775164,243.49254633158762,241.86566282391567,247.823761949759,237.5344472057443
861,0.8618618618618619,242.3889763714995,243.2032838529522,241.57466889004678,247.53910908571126,237.23884365728773
862,0.8628628628628628,242.59330924362274,243.4085748031865,241.77804368405899,247.74950137584898,237.4371171113965
863,0.8638638638638638,242.78806884369178,243.6042903511978,241.97184733618576,247.95030692156217,237.62583076582138
864,0.8648648648648649,242.5092657509209,243.32634926597257,241.6921822358692,247.6769556432004,237.3415758586414
865,0.8658658658658659,242.34051014732225,243.15847429566426,241.52254599898023,247.51376965356337,237.16725064108113
866,0.8668668668668669,242.20330597616964,243.0221546848959,241.3844572674434,247.38215993349505,237.02445201884424
867,0.8678678678678678,242.21781144386097,243.03757504556586,241.39804784215607,247.40245169244207,237.03317119527986
868,0.8688688688688688,241.95638377219663,242.77700049924707,241.1357670451462,247.14641965922075,236.7663478851725
869,0.8698698698698699,242.03113508927478,242.85267712383322,241.20959305471635,247.2270231348216,236.83524704372797
870,0.8708708708708709,241.60519933253738,242.42755088420031,240.78284778087445,246.80620721379438,236.40419145128038
871,0.8718718718718719,241.54248720541975,242.3657288321967,240.71924557864278,246.74912441597468,236.33584999486482
872,0.8728728728728729,241.52437363664305,242.34851442946137,240.70023284382472,246.73669767256868,236.31204960071742
873,0.8738738738738738,241.02347518058357,241.84839437303955,240.1985559881276,246.2407222480789,235.80622811308825
874,0.8748748748748749,241.13057516487365,241.95642086424053,240.30472946550677,246.3536819765816,235.90746835316568
875,0.8758758758758759,240.98802254329684,241.81473022484485,240.16131486174882,246.21658100899455,235.75946407759912
876,0.8768768768768769,241.34335749374122,242.1710541608023,240.51566082668015,246.57817085302733,236.10854413445512
877,0.8778778778778779,241.38173506360732,242.21033872922524,240.5531313979894,246.6222847854416,236.14118534177305
878,0.8788788788788788,240.7330099515466,241.56233628511288,239.9036836179803,245.97813022679867,235.48788967629451
879,0.8798798798798799,241.27055197757974,242.1009167679441,240.44018718721537,246.52224003029897,236.0188639248605
880,0.8808808808808809,240.81239987817764,241.64353236656427,239.98126738979101,246.06894327950812,235.55585647684717
881,0.8818818818818819,240.8606732562614,241.69270989373976,240.02863661878305,246.12293499854025,235.59841151398257
882,0.8828828828828829,239.86113254126857,240.6937697284459,239.02849535409126,245.12719249334108,234.59507258919606
883,0.8838838838838838,240.39520251385125,241.22888263748763,239.56152239021486,245.66785857525474,235.12254645244775
884,0.8848848848848849,240.6859503773059,241.52060176301242,239.85129899159935,245.9647492394026,235.40715151520916
885,0.8858858858858859,240.4793642758586,241.31484006550713,239.64388848621005,245.76337712629274,235.19535142542443
886,0.8868868868868869,240.33961069273622,241.17592814175964,239.5032932437128,245.6289466644477,235.05027472102472
887,0.8878878878878879,239.97540631731286,240.8124937053547,239.138318929271,245.26961181093984,234.68120082368588
888,0.8888888888888888,239.72629887777958,240.56418763789554,238.88841011766362,245.02557269342125,234.42702506213791
889,0.8898898898898899,239.45566032162444,240.29433998061992,238.61698066262895,244.75993622098264,234.15138442226623
890,0.8908908908908909,239.73726934592898,240.5769166584058,238.89762203345217,245.04766522326065,234.4268734685973
891,0.8918918918918919,239.7484163928401,240.588943245713,238.90788953996721,245.06437497206323,234.432457813617
892,0.8928928928928929,239.19175768646707,240.032973790348,238.35054158258615,244.5120754718201,233.87143990111403
893,0.8938938938938938,239.33912634805446,240.1812643583094,238.49698833779954,244.66527478127014,234.01297791483879
894,0.8948948948948949,238.82171380647435,239.6645448099668,237.9788828029819,244.15224511375732,233.49118249919138
895,0.8958958958958959,238.71905438145075,239.56271784106121,237.87539092184028,244.05485060350378,233.3832581593977
896,0.8968968968968969,238.66869303195654,239.51320572423836,237.8241803396747,244.0098602730195,233.32752579089356
897,0.8978978978978979,238.6509021840954,239.49627440537864,237.80552996281216,243.99750556387716,233.30429880431365
898,0.8988988988988988,238.6307793088342,239.47700903180612,237.7845495858623,243.9828060054833,233.27875261218512
899,0.8998998998998999,238.78198422421565,239.62913289206128,237.93483555637002,244.13982283855495,233.42414560987635
900,0.9009009009009009,238.1002651514264,238.94802341774997,237.25250688510286,243.4619592050625,232.73857109779033
901,0.9019019019019019,237.99796910853672,238.84654838731421,237.14938982975923,243.36485570085645,232.631082516217
902,0.9029029029029029,237.91209188548282,238.76149666597183,237.0626871049938,243.28419940904405,232.5399843619216
903,0.9039039039039038,238.44136264314494,239.2918282168751,237.59089706941478,243.82017921224332,233.06254607404657
904,0.9049049049049049,237.24960454567668,238.10046093641313,236.39874815494022,242.63089285855142,231.86831623280193
905,0.9059059059059059,237.64007510203658,238.49194061065347,236.78820959341968,243.02774563677102,232.25240456730214
906,0.9069069069069069,237.40723686134314,238.25986195313155,236.55461176955473,242.79971142186614,232.01476230082014
907,0.9079079079079079,237.37512717713736,238.22859064616816,236.52166370810656,242.77290410090922,231.9773502533655
908,0.9089089089089089,236.47599034050202,237.32993046442795,235.6220502165761,241.8767818945267,231.07519878647736
909,0.9099099099099099,236.791636365897,237.6465562178648,235.9367165139292,242.19862426412138,231.38464846767263
910,0.9109109109109109,236.44933168154878,237.3049523162638,235.59371104683376,241.86075171902556,231.037911644072
911,0.9119119119119119,236.3428704526573,237.1992895247685,235.48645138054613,241.7593402516159,230.92640065369872
912,0.9129129129129129,236.5507639510083,237.40811624880774,235.69341165320884,241.9731359874587,231.12839191455788
913,0.9139139139139139,236.75080759228018,237.60908950597224,235.89252567858813,242.17905903587004,231.32255614869032
914,0.914914914914915,236.33522574678705,237.1941675222482,235.4762839713259,241.76765052263934,230.90280097093475
915,0.9159159159159159,236.24919721272119,237.1089407099438,235.38945371549858,241.68669252220528,230.8117019032371
916,0.9169169169169169,236.11671084946977,236.97723354831876,235.25618815062077,241.5591342627458,230.67428743619374
917,0.9179179179179179,235.90734598381212,236.7686108540436,235.04608111358064,241.35446330105376,230.4602286665705
918,0.9189189189189189,235.58614005711874,236.44809261424882,234.72418749998866,241.03760668819362,230.13467342604386
919,0.91991991991992,235.46491059600854,236.32764034444398,234.6021808475731,240.92129261648867,230.0085285755284
920,0.9209209209209209,235.12356940691157,235.9869703081302,234.26016850569295,240.58419617029736,229.66294264352578
921,0.9219219219219219,235.41267821022805,236.2770470632642,234.5483093571919,240.87942683843124,229.94592958202486
922,0.9229229229229229,234.68687368234617,235.55172340369376,233.8220239609986,240.15666358878678,229.21708377590556
923,0.9239239239239239,235.20424623578745,236.0701744016504,234.3383180699245,240.68085682422537,229.72763564734953
924,0.924924924924925,234.9340293508063,235.80065358021182,234.06740512140078,240.41504223162576,229.45301646998684
925,0.9259259259259259,234.88690746201175,235.75433446739206,234.01948045663144,240.3729975438935,229.40081738013
926,0.9269269269269269,235.0286021975271,235.89692418438122,234.160280210673,240.52035263925063,229.53685175580358
927,0.9279279279279279,234.48000108971453,235.34887302940407,233.611129150025,239.9752297385693,228.98477244085976
928,0.9289289289289289,234.20810835536938,235.0776639072116,233.33855280352716,239.70766054710148,228.70855616363727
929,0.92992992992993,234.2523169341799,235.12271512657995,233.38191874177986,239.75719845273508,228.74743541562472
930,0.9309309309309309,234.01464275567628,234.88573735521823,233.14354815613433,239.52392873972596,228.5053567716266
931,0.9319319319319319,233.6489748443037,234.52069568435252,232.77725400425487,239.16222152108296,228.13572816752443
932,0.9329329329329329,233.82348717331553,234.69611553413486,232.9508588124962,239.3424735154121,228.30450083121895
933,0.933933933933934,233.486405803465,234.3596702073295,232.61314139960052,239.00941483498687,227.96339677194314
934,0.934934934934935,233.2489148599142,234.12286476745498,232.37496495237343,238.7762593973591,227.72157032246932
935,0.9359359359359359,233.20732794611342,234.08206685191038,232.33258904031646,238.73966254667715,227.6749933455497
936,0.9369369369369369,233.06334342837536,233.93881418859357,232.18787266815715,238.60030668271273,227.526380174038
937,0.9379379379379379,232.66643569625225,233.5424963699225,231.790375022582,238.20712989085126,227.12574150165324
938,0.938938938938939,232.4555987906638,233.33234870419923,231.57884887712837,238.00065212091914,226.91054546040846
939,0.93993993993994,232.3908507562523,233.26836974174265,231.51333177076194,237.94076812463192,226.84093338787267
940,0.9409409409409409,232.32480706803153,233.20309305877888,231.4465210772842,237.87957540358994,226.77003873247313
941,0.9419419419419419,231.99419396102323,232.8730940544277,231.11529386761876,237.5528462228089,226.43554169923755
942,0.9429429429429429,231.72279722350402,232.6023417010841,230.84325274592393,237.2855249286559,226.16006951835215
943,0.943943943943944,231.74407706955986,232.62443378697853,230.8637203521412,237.31194183050428,226.17621230861545
944,0.944944944944945,231.62708998504004,232.50817705302435,230.74600291705573,237.19957388854021,226.05460608153987
945,0.9459459459459459,231.49168043385825,232.37348522175998,230.60987564595652,237.0687035966806,225.9146572710359
946,0.9469469469469469,231.70187918099106,232.58460526243636,230.81915309954576,237.28472911579595,226.11902924618616
947,0.9479479479479479,230.8526361824538,231.73564866876245,229.96962369614516,236.43729750066097,225.26797486424664
948,0.948948948948949,230.65673462030978,231.5404206326335,229.77304860798606,236.2456556910589,225.06781354956067
949,0.94994994994995,230.7487388338427,231.63327269512806,229.86420497255736,236.34302217225297,225.15445549543244
950,0.950950950950951,230.59337177553212,231.4786007781551,229.70814277290913,236.19205157378772,224.99469197727652
951,0.9519519519519519,230.53189390608736,231.41787432908754,229.64591348308718,236.1353261040874,224.92846170808733
952,0.9529529529529529,229.84491479606962,230.7312526569118,228.95857693522743,235.45060762947497,224.23922196266426
953,0.953953953953954,230.07436267215223,230.961631471788,229.18709387251647,235.6859432794575,224.46278206484698
954,0.954954954954955,229.48340905066948,230.37108630960526,228.5957317917337,235.09757298141372,223.86924511992524
955,0.955955955955956,230.11095636312334,230.9998186112031,229.22209411504357,235.73261482326262,224.48929790298405
956,0.9569569569569569,229.88448882955205,230.77398977607567,228.99498788302844,235.5101867733325,224.25879088577162
957,0.9579579579579579,229.1610427014306,230.0508561516628,228.2712292511984,234.78871709220388,223.53336831065732
958,0.958958958958959,229.93755185407528,230.8286511400216,229.04645256812896,235.57335858395533,224.30174512419524
959,0.95995995995996,228.87981105412587,229.7709967792401,227.98862532901163,234.5161644733053,223.24345763494642
960,0.960960960960961,228.30065372186434,229.19222908376406,227.4090783599646,233.93947142044848,222.6618360232802
961,0.9619619619619619,228.46013320089352,229.35259066851916,227.5676757332679,234.1045298259395,222.81573657584755
962,0.9629629629629629,228.2242527862828,229.11732466655104,227.33118090601454,233.87253529807649,222.5759702744891
963,0.963963963963964,227.81615153608777,228.70971699384128,226.92258607833426,233.46755570599197,222.16474736618358
964,0.964964964964965,227.89813892644133,228.79253160857917,227.0037462443035,233.55477492272652,222.24150293015614
965,0.965965965965966,227.8667474497066,228.76188860347386,226.97160629593932,233.5281171962177,222.2053777031955
966,0.9669669669669669,227.49827942267885,228.39393327172368,226.60262557363401,233.16289173883544,221.83366710652226
967,0.9679679679679679,226.9078269548534,227.80383213865403,226.01182177105275,232.574661307109,221.24099260259777
968,0.968968968968969,226.9992406659348,227.8960757735861,226.1024055582835,232.67132391749556,221.32715741437403
969,0.96996996996997,227.24626264909756,228.14403786335984,226.34848743483528,232.92429165692653,221.5682336412686
970,0.970970970970971,226.32178861420712,227.21966446151484,225.4239127668994,232.00045408129904,220.6431231471152
971,0.9719719719719719,226.55063609562302,227.44943875524217,225.65183343600387,232.2351632384502,220.86610895279583
972,0.9729729729729729,226.3585479685045,227.25797172706484,225.45912420994415,232.0470032859447,220.6700926510643
973,0.973973973973974,226.19182544941856,227.09188662546964,225.29176427336748,231.88431214904105,220.49933874979607
974,0.974974974974975,225.58376236789735,226.48413219411435,224.68339254168035,231.27820114256886,219.88932359322584
975,0.975975975975976,225.55009741301603,226.45119790682594,224.64899691920613,231.2491573352995,219.85103749073258
976,0.9769769769769769,225.70340599785376,226.60537604477287,224.80143595093466,231.40796545688048,219.99884653882705
977,0.9779779779779779,225.43345280777524,226.33597458360455,224.53093103194593,231.14150170681626,219.72540390873422
978,0.978978978978979,225.58943165739706,226.4928241609922,224.68603915380191,231.3029875223621,219.87587579243203
979,0.97997997997998,225.43064774433623,226.33467265554765,224.5266228331248,231.14820330625534,219.7130921824171
980,0.980980980980981,224.53530809249747,225.43939842558078,223.63121775941417,230.25327741866448,218.81733876633047
981,0.9819819819819819,224.71697328459783,225.62195233437427,223.81199423482138,230.44056334865465,218.993383220541
982,0.9829829829829829,224.03919514721258,224.94439440478118,223.13399588964398,229.76417792763291,218.31421236679225
983,0.983983983983984,224.15947423349394,225.06551327290123,223.25343519408665,229.8897682606101,218.42918020637777
984,0.984984984984985,224.49873834479624,225.40578854716532,223.59168814242716,230.23542752800208,218.7620491615904
985,0.985985985985986,224.33060641367055,225.23826952515165,223.42294330218945,230.07117197446183,218.59004085287927
986,0.986986986986987,223.73228846217617,224.64022073562586,222.82435618872648,229.4745563527278,217.99002057162454
987,0.9879879879879879,223.48672856492672,224.39520568083844,222.578251449015,229.23244234177034,217.7410147880831
988,0.988988988988989,223.10190333788518,224.01080988681142,222.19299678895894,228.85033308758548,217.35347358818487
989,0.98998998998999,222.84290501098522,223.75233915256666,221.93347086940378,228.59467154962005,217.0911384723504
990,0.990990990990991,222.63817493094857,223.5481783005081,221.72817156138902,228.39354158342078,216.88280827847635
991,0.991991991991992,222.06410502808632,222.9743696405889,221.15384041558374,227.8211239260037,216.30708613016893
992,0.992992992992993,222.07999665454318,222.99100789894294,221.16898541014342,227.84173766719826,216.3182556418881
993,0.993993993993994,221.6940490402612,222.605469911554,220.78262816896842,227.45838076086193,215.92971731966048
994,0.994994994994995,221.7545729577919,222.6667757314883,220.84237018409553,227.52384986339936,215.98529605218445
995,0.995995995995996,221.30437636502256,222.21692841117036,220.39182431887477,227.07586226357088,215.53289046647424
996,0.996996996996997,221.80929840920237,222.72300754092078,220.89558927748396,227.58810235945236,216.03049445895238
997,0.997997997997998,221.48480832883192,222.39897058787096,220.57064606979287,227.2664781078884,215.70313854977545
998,0.998998998998999,220.90802708777747,221.82242180038506,219.99363237516988,226.69116703228758,215.12488714326736
999,1.0,220.7886,221.70361668897223,219.87358331102777,226.5756736684363,215.0015263315637


==> data/phys_factor.csv <==
,x,y
0,0.0,-50.0
1,0.0005005,-49.5019982
2,0.001001,-49.008969
3,0.0015015,-48.5208752
4,0.002002,-48.0376796
5,0.0025025,-47.5593456
6,0.003003,-47.0858367
7,0.0035035,-46.6171166
8,0.004004,-46.1531493
9,0.0045045,-45.693899
10,0.005005,-45.2393302
11,0.0055055,-44.7894077
12,0.006006,-44.3440963
13,0.0065065,-43.9033611
14,0.007007,-43.4671677
15,0.0075075,-43.0354817
16,0.008008,-42.6082689
17,0.0085085,-42.1854953
18,0.009009,-41.7671275
19,0.0095095,-41.3531317
20,0.01001,-40.943475
21,0.0105105,-40.5381242
22,0.011011,-40.1370465
23,0.0115115,-39.7402095
24,0.012012,-39.3475807
25,0.0125125,-38.959128
26,0.013013,-38.5748196
27,0.0135135,-38.1946236
28,0.014014,-37.8185087
29,0.0145145,-37.4464436
30,0.015015,-37.0783971
31,0.0155155,-36.7143385
32,0.016016,-36.3542371
33,0.0165165,-35.9980625
34,0.017017,-35.6457843
35,0.0175175,-35.2973727
36,0.018018,-34.9527977
37,0.0185185,-34.6120298
38,0.019019,-34.2750395
39,0.0195195,-33.9417976
40,0.02002,-33.6122751
41,0.0205205,-33.2864431
42,0.021021,-32.964273
43,0.0215215,-32.6457363
44,0.022022,-32.3308049
45,0.0225225,-32.0194506
46,0.023023,-31.7116456
47,0.0235235,-31.4073622
48,0.024024,-31.1065729
49,0.0245245,-30.8092504
50,0.025025,-30.5153676
51,0.0255255,-30.2248975
52,0.026026,-29.9378134
53,0.0265265,-29.6540888
54,0.027027,-29.3736972
55,0.0275275,-29.0966124
56,0.028028,-28.8228085
57,0.0285285,-28.5522595
58,0.029029,-28.2849398
59,0.0295295,-28.0208238
60,0.03003,-27.7598863
61,0.0305305,-27.5021021
62,0.031031,-27.2474462
63,0.0315315,-26.9958938
64,0.032032,-26.7474203
65,0.0325325,-26.5020011
66,0.033033,-26.259612
67,0.0335335,-26.0202289
68,0.034034,-25.7838278
69,0.0345345,-25.5503848
70,0.035035,-25.3198763
71,0.0355355,-25.0922789
72,0.036036,-24.8675691
73,0.0365365,-24.645724
74,0.037037,-24.4267204
75,0.0375375,-24.2105354
76,0.038038,-23.9971466
77,0.0385385,-23.7865312
78,0.039039,-23.5786669
79,0.0395395,-23.3735315
80,0.04004,-23.171103
81,0.0405405,-22.9713593
82,0.041041,-22.7742789
83,0.0415415,-22.5798399
84,0.042042,-22.3880211
85,0.0425425,-22.198801
86,0.043043,-22.0121584
87,0.0435435,-21.8280725
88,0.044044,-21.6465223
89,0.0445445,-21.467487
90,0.045045,-21.2909461
91,0.0455455,-21.1168792
92,0.046046,-20.9452658
93,0.0465465,-20.776086
94,0.047047,-20.6093196
95,0.0475475,-20.4449468
96,0.048048,-20.2829478
97,0.0485485,-20.123303
98,0.049049,-19.965993
99,0.0495495,-19.8109983
100,0.0500501,-19.6583
101,0.0505506,-19.5078787
102,0.0510511,-19.3597157
103,0.0515516,-19.2137922
104,0.0520521,-19.0700893
105,0.0525526,-18.9285887
106,0.0530531,-18.789272
107,0.0535536,-18.6521207
108,0.0540541,-18.5171168
109,0.0545546,-18.3842423
110,0.0550551,-18.2534793
111,0.0555556,-18.12481
112,0.0560561,-17.9982167
113,0.0565566,-17.8736819
114,0.0570571,-17.7511883
115,0.0575576,-17.6307185
116,0.0580581,-17.5122554
117,0.0585586,-17.3957819
118,0.0590591,-17.2812812
119,0.0595596,-17.1687365
120,0.0600601,-17.058131
121,0.0605606,-16.9494483
122,0.0610611,-16.8426718
123,0.0615616,-16.7377853
124,0.0620621,-16.6347725
125,0.0625626,-16.5336174
126,0.0630631,-16.4343039
127,0.0635636,-16.3368162
128,0.0640641,-16.2411386
129,0.0645646,-16.1472554
130,0.0650651,-16.055151
131,0.0655656,-15.9648101
132,0.0660661,-15.8762173
133,0.0665666,-15.7893574
134,0.0670671,-15.7042154
135,0.0675676,-15.6207762
136,0.0680681,-15.539025
137,0.0685686,-15.458947
138,0.0690691,-15.3805274
139,0.0695696,-15.3037519
140,0.0700701,-15.2286058
141,0.0705706,-15.1550749
142,0.0710711,-15.0831449
143,0.0715716,-15.0128016
144,0.0720721,-14.944031
145,0.0725726,-14.8768191
146,0.0730731,-14.8111521
147,0.0735736,-14.7470163
148,0.0740741,-14.6843979
149,0.0745746,-14.6232834
150,0.0750751,-14.5636594
151,0.0755756,-14.5055126
152,0.0760761,-14.4488295
153,0.0765766,-14.3935972
154,0.0770771,-14.3398025
155,0.0775776,-14.2874324
156,0.0780781,-14.236474
157,0.0785786,-14.1869146
158,0.0790791,-14.1387415
159,0.0795796,-14.091942
160,0.0800801,-14.0465037
161,0.0805806,-14.0024141
162,0.0810811,-13.9596608
163,0.0815816,-13.9182317
164,0.0820821,-13.8781146
165,0.0825826,-13.8392973
166,0.0830831,-13.801768
167,0.0835836,-13.7655148
168,0.0840841,-13.7305257
169,0.0845846,-13.6967892
170,0.0850851,-13.6642936
171,0.0855856,-13.6330273
172,0.0860861,-13.6029788
173,0.0865866,-13.5741369
174,0.0870871,-13.5464901
175,0.0875876,-13.5200273
176,0.0880881,-13.4947373
177,0.0885886,-13.4706091
178,0.0890891,-13.4476317
179,0.0895896,-13.4257943
180,0.0900901,-13.405086
181,0.0905906,-13.385496
182,0.0910911,-13.3670138
183,0.0915916,-13.3496288
184,0.0920921,-13.3333304
185,0.0925926,-13.3181083
186,0.0930931,-13.3039521
187,0.0935936,-13.2908515
188,0.0940941,-13.2787964
189,0.0945946,-13.2677767
190,0.0950951,-13.2577823
191,0.0955956,-13.2488032
192,0.0960961,-13.2408295
193,0.0965966,-13.2338516
194,0.0970971,-13.2278595
195,0.0975976,-13.2228436
196,0.0980981,-13.2187944
197,0.0985986,-13.2157023
198,0.0990991,-13.2135578
199,0.0995996,-13.2123516
200,0.1001001,-13.2120743
201,0.1006006,-13.2127167
202,0.1011011,-13.2142697
203,0.1016016,-13.2167241
204,0.1021021,-13.2200709
205,0.1026026,-13.224301
206,0.1031031,-13.2294057
207,0.1036036,-13.2353761
208,0.1041041,-13.2422033
209,0.1046046,-13.2498787
210,0.1051051,-13.2583937
211,0.1056056,-13.2677397
212,0.1061061,-13.2779081
213,0.1066066,-13.2888905
214,0.1071071,-13.3006786
215,0.1076076,-13.313264
216,0.1081081,-13.3266385
217,0.1086086,-13.3407939
218,0.1091091,-13.355722
219,0.1096096,-13.3714147
220,0.1101101,-13.3878642
221,0.1106106,-13.4050624
222,0.1111111,-13.4230014
223,0.1116116,-13.4416734
224,0.1121121,-13.4610706
225,0.1126126,-13.4811854
226,0.1131131,-13.5020101
227,0.1136136,-13.5235371
228,0.1141141,-13.5457588
229,0.1146146,-13.5686679
230,0.1151151,-13.5922568
231,0.1156156,-13.6165182
232,0.1161161,-13.6414449
233,0.1166166,-13.6670295
234,0.1171171,-13.6932649
235,0.1176176,-13.7201439
236,0.1181181,-13.7476595
237,0.1186186,-13.7758047
238,0.1191191,-13.8045724
239,0.1196196,-13.8339557
240,0.1201201,-13.8639478
241,0.1206206,-13.8945419
242,0.1211211,-13.9257312
243,0.1216216,-13.957509
244,0.1221221,-13.9898687
245,0.1226226,-14.0228036
246,0.1231231,-14.0563072
247,0.1236236,-14.090373
248,0.1241241,-14.1249946
249,0.1246246,-14.1601655
250,0.1251251,-14.1958794
251,0.1256256,-14.2321301
252,0.1261261,-14.2689111
253,0.1266266,-14.3062165
254,0.1271271,-14.3440399
255,0.1276276,-14.3823754
256,0.1281281,-14.4212168
257,0.1286286,-14.4605581
258,0.1291291,-14.5003934
259,0.1296296,-14.5407168
260,0.1301301,-14.5815224
261,0.1306306,-14.6228044
262,0.1311311,-14.664557
263,0.1316316,-14.7067744
264,0.1321321,-14.7494511
265,0.1326326,-14.7925813
266,0.1331331,-14.8361595
267,0.1336336,-14.8801801
268,0.1341341,-14.9246376
269,0.1346346,-14.9695265
270,0.1351351,-15.0148415
271,0.1356356,-15.0605772
272,0.1361361,-15.1067282
273,0.1366366,-15.1532893
274,0.1371371,-15.2002552
275,0.1376376,-15.2476206
276,0.1381381,-15.2953805
277,0.1386386,-15.3435298
278,0.1391391,-15.3920632
279,0.1396396,-15.4409759
280,0.1401401,-15.4902628
281,0.1406406,-15.539919
282,0.1411411,-15.5899395
283,0.1416416,-15.6403194
284,0.1421421,-15.691054
285,0.1426426,-15.7421384
286,0.1431431,-15.7935679
287,0.1436436,-15.8453378
288,0.1441441,-15.8974433
289,0.1446446,-15.9498798
290,0.1451451,-16.0026428
291,0.1456456,-16.0557277
292,0.1461461,-16.1091299
293,0.1466466,-16.1628449
294,0.1471471,-16.2168683
295,0.1476476,-16.2711957
296,0.1481481,-16.3258227
297,0.1486486,-16.3807449
298,0.1491491,-16.435958
299,0.1496496,-16.4914578
300,0.1501502,-16.54724
301,0.1506507,-16.6033005
302,0.1511512,-16.659635
303,0.1516517,-16.7162394
304,0.1521522,-16.7731096
305,0.1526527,-16.8302416
306,0.1531532,-16.8876313
307,0.1536537,-16.9452747
308,0.1541542,-17.0031679
309,0.1546547,-17.0613069
310,0.1551552,-17.1196878
311,0.1556557,-17.1783068
312,0.1561562,-17.23716
313,0.1566567,-17.2962437
314,0.1571572,-17.355554
315,0.1576577,-17.4150873
316,0.1581582,-17.4748397
317,0.1586587,-17.5348078
318,0.1591592,-17.5949877
319,0.1596597,-17.655376
320,0.1601602,-17.7159689
321,0.1606607,-17.7767631
322,0.1611612,-17.8377549
323,0.1616617,-17.8989408
324,0.1621622,-17.9603175
325,0.1626627,-18.0218814
326,0.1631632,-18.0836292
327,0.1636637,-18.1455575
328,0.1641642,-18.207663
329,0.1646647,-18.2699423
330,0.1651652,-18.3323922
331,0.1656657,-18.3950094
332,0.1661662,-18.4577907
333,0.1666667,-18.5207329
334,0.1671672,-18.5838327
335,0.1676677,-18.6470872
336,0.1681682,-18.7104931
337,0.1686687,-18.7740474
338,0.1691692,-18.837747
339,0.1696697,-18.9015888
340,0.1701702,-18.9655699
341,0.1706707,-19.0296873
342,0.1711712,-19.093938
343,0.1716717,-19.1583191
344,0.1721722,-19.2228277
345,0.1726727,-19.2874609
346,0.1731732,-19.3522159
347,0.1736737,-19.4170898
348,0.1741742,-19.4820798
349,0.1746747,-19.5471832
350,0.1751752,-19.6123972
351,0.1756757,-19.6777191
352,0.1761762,-19.7431461
353,0.1766767,-19.8086756
354,0.1771772,-19.874305
355,0.1776777,-19.9400316
356,0.1781782,-20.0058528
357,0.1786787,-20.071766
358,0.1791792,-20.1377687
359,0.1796797,-20.2038583
360,0.1801802,-20.2700323
361,0.1806807,-20.3362883
362,0.1811812,-20.4026237
363,0.1816817,-20.4690361
364,0.1821822,-20.5355231
365,0.1826827,-20.6020823
366,0.1831832,-20.6687113
367,0.1836837,-20.7354077
368,0.1841842,-20.8021693
369,0.1846847,-20.8689937
370,0.1851852,-20.9358786
371,0.1856857,-21.0028217
372,0.1861862,-21.0698208
373,0.1866867,-21.1368737
374,0.1871872,-21.2039782
375,0.1876877,-21.2711321
376,0.1881882,-21.3383331
377,0.1886887,-21.4055792
378,0.1891892,-21.4728683
379,0.1896897,-21.5401982
380,0.1901902,-21.6075669
381,0.1906907,-21.6749722
382,0.1911912,-21.7424122
383,0.1916917,-21.8098848
384,0.1921922,-21.877388
385,0.1926927,-21.9449198
386,0.1931932,-22.0124783
387,0.1936937,-22.0800615
388,0.1941942,-22.1476674
389,0.1946947,-22.2152942
390,0.1951952,-22.28294
391,0.1956957,-22.3506029
392,0.1961962,-22.418281
393,0.1966967,-22.4859725
394,0.1971972,-22.5536756
395,0.1976977,-22.6213885
396,0.1981982,-22.6891093
397,0.1986987,-22.7568364
398,0.1991992,-22.8245679
399,0.1996997,-22.8923022
400,0.2002002,-22.9600375
401,0.2007007,-23.0277721
402,0.2012012,-23.0955044
403,0.2017017,-23.1632326
404,0.2022022,-23.2309552
405,0.2027027,-23.2986705
406,0.2032032,-23.3663768
407,0.2037037,-23.4340726
408,0.2042042,-23.5017564
409,0.2047047,-23.5694265
410,0.2052052,-23.6370813
411,0.2057057,-23.7047194
412,0.2062062,-23.7723393
413,0.2067067,-23.8399393
414,0.2072072,-23.9075181
415,0.2077077,-23.9750742
416,0.2082082,-24.0426061
417,0.2087087,-24.1101123
418,0.2092092,-24.1775915
419,0.2097097,-24.2450422
420,0.2102102,-24.3124631
421,0.2107107,-24.3798527
422,0.2112112,-24.4472097
423,0.2117117,-24.5145327
424,0.2122122,-24.5818203
425,0.2127127,-24.6490714
426,0.2132132,-24.7162845
427,0.2137137,-24.7834583
428,0.2142142,-24.8505916
429,0.2147147,-24.9176831
430,0.2152152,-24.9847316
431,0.2157157,-25.0517357
432,0.2162162,-25.1186943
433,0.2167167,-25.1856062
434,0.2172172,-25.2524701
435,0.2177177,-25.3192849
436,0.2182182,-25.3860494
437,0.2187187,-25.4527624
438,0.2192192,-25.5194227
439,0.2197197,-25.5860294
440,0.2202202,-25.6525811
441,0.2207207,-25.7190768
442,0.2212212,-25.7855154
443,0.2217217,-25.8518959
444,0.2222222,-25.9182171
445,0.2227227,-25.9844779
446,0.2232232,-26.0506774
447,0.2237237,-26.1168145
448,0.2242242,-26.1828881
449,0.2247247,-26.2488973
450,0.2252252,-26.314841
451,0.2257257,-26.3807182
452,0.2262262,-26.4465281
453,0.2267267,-26.5122695
454,0.2272272,-26.5779416
455,0.2277277,-26.6435434
456,0.2282282,-26.7090739
457,0.2287287,-26.7745323
458,0.2292292,-26.8399176
459,0.2297297,-26.9052289
460,0.2302302,-26.9704654
461,0.2307307,-27.0356261
462,0.2312312,-27.1007102
463,0.2317317,-27.1657168
464,0.2322322,-27.2306451
465,0.2327327,-27.2954942
466,0.2332332,-27.3602633
467,0.2337337,-27.4249517
468,0.2342342,-27.4895584
469,0.2347347,-27.5540827
470,0.2352352,-27.6185238
471,0.2357357,-27.6828809
472,0.2362362,-27.7471533
473,0.2367367,-27.8113401
474,0.2372372,-27.8754408
475,0.2377377,-27.9394544
476,0.2382382,-28.0033803
477,0.2387387,-28.0672178
478,0.2392392,-28.1309661
479,0.2397397,-28.1946245
480,0.2402402,-28.2581925
481,0.2407407,-28.3216692
482,0.2412412,-28.385054
483,0.2417417,-28.4483462
484,0.2422422,-28.5115452
485,0.2427427,-28.5746504
486,0.2432432,-28.637661
487,0.2437437,-28.7005765
488,0.2442442,-28.7633963
489,0.2447447,-28.8261197
490,0.2452452,-28.8887461
491,0.2457457,-28.951275
492,0.2462462,-29.0137057
493,0.2467467,-29.0760376
494,0.2472472,-29.1382703
495,0.2477477,-29.2004031
496,0.2482482,-29.2624355
497,0.2487487,-29.324367
498,0.2492492,-29.3861969
499,0.2497497,-29.4479248
500,0.2502503,-29.5095502
501,0.2507508,-29.5710725
502,0.2512513,-29.6324912
503,0.2517518,-29.6938058
504,0.2522523,-29.7550159
505,0.2527528,-29.8161209
506,0.2532533,-29.8771204
507,0.2537538,-29.9380139
508,0.2542543,-29.9988009
509,0.2547548,-30.0594811
510,0.2552553,-30.1200538
511,0.2557558,-30.1805188
512,0.2562563,-30.2408755
513,0.2567568,-30.3011236
514,0.2572573,-30.3612626
515,0.2577578,-30.4212921
516,0.2582583,-30.4812117
517,0.2587588,-30.541021
518,0.2592593,-30.6007197
519,0.2597598,-30.6603072
520,0.2602603,-30.7197833
521,0.2607608,-30.7791476
522,0.2612613,-30.8383996
523,0.2617618,-30.8975392
524,0.2622623,-30.9565658
525,0.2627628,-31.0154792
526,0.2632633,-31.0742789
527,0.2637638,-31.1329648
528,0.2642643,-31.1915364
529,0.2647648,-31.2499934
530,0.2652653,-31.3083355
531,0.2657658,-31.3665625
532,0.2662663,-31.4246739
533,0.2667668,-31.4826695
534,0.2672673,-31.540549
535,0.2677678,-31.5983122
536,0.2682683,-31.6559587
537,0.2687688,-31.7134882
538,0.2692693,-31.7709006
539,0.2697698,-31.8281954
540,0.2702703,-31.8853726
541,0.2707708,-31.9424317
542,0.2712713,-31.9993727
543,0.2717718,-32.0561951
544,0.2722723,-32.1128989
545,0.2727728,-32.1694837
546,0.2732733,-32.2259494
547,0.2737738,-32.2822957
548,0.2742743,-32.3385223
549,0.2747748,-32.3946292
550,0.2752753,-32.4506161
551,0.2757758,-32.5064827
552,0.2762763,-32.562229
553,0.2767768,-32.6178546
554,0.2772773,-32.6733594
555,0.2777778,-32.7287433
556,0.2782783,-32.7840061
557,0.2787788,-32.8391475
558,0.2792793,-32.8941675
559,0.2797798,-32.9490658
560,0.2802803,-33.0038423
561,0.2807808,-33.0584969
562,0.2812813,-33.1130294
563,0.2817818,-33.1674396
564,0.2822823,-33.2217275
565,0.2827828,-33.2758928
566,0.2832833,-33.3299355
567,0.2837838,-33.3838555
568,0.2842843,-33.4376525
569,0.2847848,-33.4913266
570,0.2852853,-33.5448775
571,0.2857858,-33.5983052
572,0.2862863,-33.6516096
573,0.2867868,-33.7047905
574,0.2872873,-33.7578479
575,0.2877878,-33.8107817
576,0.2882883,-33.8635918
577,0.2887888,-33.9162781
578,0.2892893,-33.9688405
579,0.2897898,-34.021279
580,0.2902903,-34.0735935
581,0.2907908,-34.1257838
582,0.2912913,-34.17785
583,0.2917918,-34.229792
584,0.2922923,-34.2816098
585,0.2927928,-34.3333032
586,0.2932933,-34.3848722
587,0.2937938,-34.4363168
588,0.2942943,-34.4876369
589,0.2947948,-34.5388325
590,0.2952953,-34.5899036
591,0.2957958,-34.6408501
592,0.2962963,-34.691672
593,0.2967968,-34.7423693
594,0.2972973,-34.7929419
595,0.2977978,-34.8433899
596,0.2982983,-34.8937132
597,0.2987988,-34.9439117
598,0.2992993,-34.9939856
599,0.2997998,-35.0439348
600,0.3003003,-35.0937592
601,0.3008008,-35.1434589
602,0.3013013,-35.1930339
603,0.3018018,-35.2424842
604,0.3023023,-35.2918098
605,0.3028028,-35.3410107
606,0.3033033,-35.390087
607,0.3038038,-35.4390386
608,0.3043043,-35.4878655
609,0.3048048,-35.5365679
610,0.3053053,-35.5851457
611,0.3058058,-35.6335989
612,0.3063063,-35.6819277
613,0.3068068,-35.7301319
614,0.3073073,-35.7782117
615,0.3078078,-35.8261671
616,0.3083083,-35.8739982
617,0.3088088,-35.9217049
618,0.3093093,-35.9692874
619,0.3098098,-36.0167457
620,0.3103103,-36.0640798
621,0.3108108,-36.1112898
622,0.3113113,-36.1583758
623,0.3118118,-36.2053378
624,0.3123123,-36.2521759
625,0.3128128,-36.2988901
626,0.3133133,-36.3454806
627,0.3138138,-36.3919474
628,0.3143143,-36.4382905
629,0.3148148,-36.4845101
630,0.3153153,-36.5306062
631,0.3158158,-36.5765789
632,0.3163163,-36.6224283
633,0.3168168,-36.6681545
634,0.3173173,-36.7137575
635,0.3178178,-36.7592375
636,0.3183183,-36.8045945
637,0.3188188,-36.8498287
638,0.3193193,-36.8949401
639,0.3198198,-36.9399288
640,0.3203203,-36.984795
641,0.3208208,-37.0295386
642,0.3213213,-37.07416
643,0.3218218,-37.1186591
644,0.3223223,-37.163036
645,0.3228228,-37.2072909
646,0.3233233,-37.2514239
647,0.3238238,-37.295435
648,0.3243243,-37.3393245
649,0.3248248,-37.3830924
650,0.3253253,-37.4267388
651,0.3258258,-37.4702639
652,0.3263263,-37.5136678
653,0.3268268,-37.5569507
654,0.3273273,-37.6001125
655,0.3278278,-37.6431536
656,0.3283283,-37.6860739
657,0.3288288,-37.7288737
658,0.3293293,-37.771553
659,0.3298298,-37.8141121
660,0.3303303,-37.856551
661,0.3308308,-37.8988698
662,0.3313313,-37.9410688
663,0.3318318,-37.9831481
664,0.3323323,-38.0251077
665,0.3328328,-38.066948
666,0.3333333,-38.1086689
667,0.3338338,-38.1502707
668,0.3343343,-38.1917534
669,0.3348348,-38.2331173
670,0.3353353,-38.2743626
671,0.3358358,-38.3154892
672,0.3363363,-38.3564975
673,0.3368368,-38.3973876
674,0.3373373,-38.4381596
675,0.3378378,-38.4788136
676,0.3383383,-38.51935
677,0.3388388,-38.5597687
678,0.3393393,-38.60007
679,0.3398398,-38.6402541
680,0.3403403,-38.680321
681,0.3408408,-38.720271
682,0.3413413,-38.7601043
683,0.3418418,-38.799821
684,0.3423423,-38.8394213
685,0.3428428,-38.8789053
686,0.3433433,-38.9182732
687,0.3438438,-38.9575253
688,0.3443443,-38.9966616
689,0.3448448,-39.0356824
690,0.3453453,-39.0745879
691,0.3458458,-39.1133781
692,0.3463463,-39.1520534
693,0.3468468,-39.1906138
694,0.3473473,-39.2290596
695,0.3478478,-39.2673909
696,0.3483483,-39.3056079
697,0.3488488,-39.3437109
698,0.3493493,-39.3817
699,0.3498498,-39.4195753
700,0.3503504,-39.4573372
701,0.3508509,-39.4949857
702,0.3513514,-39.532521
703,0.3518519,-39.5699434
704,0.3523524,-39.6072531
705,0.3528529,-39.6444501
706,0.3533534,-39.6815348
707,0.3538539,-39.7185074
708,0.3543544,-39.7553679
709,0.3548549,-39.7921167
710,0.3553554,-39.8287538
711,0.3558559,-39.8652796
712,0.3563564,-39.9016942
713,0.3568569,-39.9379978
714,0.3573574,-39.9741906
715,0.3578579,-40.0102728
716,0.3583584,-40.0462446
717,0.3588589,-40.0821063
718,0.3593594,-40.1178579
719,0.3598599,-40.1534998
720,0.3603604,-40.1890322
721,0.3608609,-40.2244551
722,0.3613614,-40.2597689
723,0.3618619,-40.2949737
724,0.3623624,-40.3300698
725,0.3628629,-40.3650574
726,0.3633634,-40.3999366
727,0.3638639,-40.4347077
728,0.3643644,-40.4693709
729,0.3648649,-40.5039264
730,0.3653654,-40.5383745
731,0.3658659,-40.5727152
732,0.3663664,-40.6069489
733,0.3668669,-40.6410758
734,0.3673674,-40.675096
735,0.3678679,-40.7090097
736,0.3683684,-40.7428173
737,0.3688689,-40.7765189
738,0.3693694,-40.8101147
739,0.3698699,-40.843605
740,0.3703704,-40.8769899
741,0.3708709,-40.9102697
742,0.3713714,-40.9434446
743,0.3718719,-40.9765148
744,0.3723724,-41.0094805
745,0.3728729,-41.042342
746,0.3733734,-41.0750994
747,0.3738739,-41.1077531
748,0.3743744,-41.1403031
749,0.3748749,-41.1727498
750,0.3753754,-41.2050933
751,0.3758759,-41.2373339
752,0.3763764,-41.2694717
753,0.3768769,-41.3015071
754,0.3773774,-41.3334402
755,0.3778779,-41.3652713
756,0.3783784,-41.3970006
757,0.3788789,-41.4286282
758,0.3793794,-41.4601545
759,0.3798799,-41.4915797
760,0.3803804,-41.5229039
761,0.3808809,-41.5541274
762,0.3813814,-41.5852505
763,0.3818819,-41.6162733
764,0.3823824,-41.647196
765,0.3828829,-41.678019
766,0.3833834,-41.7087424
767,0.3838839,-41.7393665
768,0.3843844,-41.7698914
769,0.3848849,-41.8003174
770,0.3853854,-41.8306448
771,0.3858859,-41.8608737
772,0.3863864,-41.8910045
773,0.3868869,-41.9210372
774,0.3873874,-41.9509722
775,0.3878879,-41.9808096
776,0.3883884,-42.0105497
777,0.3888889,-42.0401928
778,0.3893894,-42.069739
779,0.3898899,-42.0991886
780,0.3903904,-42.1285418
781,0.3908909,-42.1577988
782,0.3913914,-42.1869599
783,0.3918919,-42.2160253
784,0.3923924,-42.2449952
785,0.3928929,-42.2738699
786,0.3933934,-42.3026495
787,0.3938939,-42.3313344
788,0.3943944,-42.3599247
789,0.3948949,-42.3884206
790,0.3953954,-42.4168225
791,0.3958959,-42.4451305
792,0.3963964,-42.4733448
793,0.3968969,-42.5014657
794,0.3973974,-42.5294935
795,0.3978979,-42.5574282
796,0.3983984,-42.5852703
797,0.3988989,-42.6130199
798,0.3993994,-42.6406772
799,0.3998999,-42.6682424
800,0.4004004,-42.6957159
801,0.4009009,-42.7230977
802,0.4014014,-42.7503883
803,0.4019019,-42.7775877
804,0.4024024,-42.8046962
805,0.4029029,-42.831714
806,0.4034034,-42.8586415
807,0.4039039,-42.8854787
808,0.4044044,-42.912226
809,0.4049049,-42.9388835
810,0.4054054,-42.9654515
811,0.4059059,-42.9919302
812,0.4064064,-43.0183199
813,0.4069069,-43.0446207
814,0.4074074,-43.0708329
815,0.4079079,-43.0969568
816,0.4084084,-43.1229926
817,0.4089089,-43.1489404
818,0.4094094,-43.1748006
819,0.4099099,-43.2005733
820,0.4104104,-43.2262588
821,0.4109109,-43.2518572
822,0.4114114,-43.277369
823,0.4119119,-43.3027942
824,0.4124124,-43.328133
825,0.4129129,-43.3533858
826,0.4134134,-43.3785528
827,0.4139139,-43.4036341
828,0.4144144,-43.42863
829,0.4149149,-43.4535408
830,0.4154154,-43.4783666
831,0.4159159,-43.5031077
832,0.4164164,-43.5277643
833,0.4169169,-43.5523367
834,0.4174174,-43.576825
835,0.4179179,-43.6012295
836,0.4184184,-43.6255504
837,0.4189189,-43.649788
838,0.4194194,-43.6739424
839,0.4199199,-43.698014
840,0.4204204,-43.7220028
841,0.4209209,-43.7459092
842,0.4214214,-43.7697334
843,0.4219219,-43.7934756
844,0.4224224,-43.817136
845,0.4229229,-43.8407149
846,0.4234234,-43.8642124
847,0.4239239,-43.8876288
848,0.4244244,-43.9109644
849,0.4249249,-43.9342193
850,0.4254254,-43.9573938
851,0.4259259,-43.980488
852,0.4264264,-44.0035023
853,0.4269269,-44.0264368
854,0.4274274,-44.0492918
855,0.4279279,-44.0720675
856,0.4284284,-44.094764
857,0.4289289,-44.1173817
858,0.4294294,-44.1399208
859,0.4299299,-44.1623814
860,0.4304304,-44.1847638
861,0.4309309,-44.2070682
862,0.4314314,-44.2292949
863,0.4319319,-44.251444
864,0.4324324,-44.2735158
865,0.4329329,-44.2955105
866,0.4334334,-44.3174283
867,0.4339339,-44.3392694
868,0.4344344,-44.3610341
869,0.4349349,-44.3827226
870,0.4354354,-44.4043351
871,0.4359359,-44.4258718
872,0.4364364,-44.4473329
873,0.4369369,-44.4687186
874,0.4374374,-44.4900292
875,0.4379379,-44.5112649
876,0.4384384,-44.5324259
877,0.4389389,-44.5535124
878,0.4394394,-44.5745246
879,0.4399399,-44.5954628
880,0.4404404,-44.6163272
881,0.4409409,-44.6371179
882,0.4414414,-44.6578352
883,0.4419419,-44.6784793
884,0.4424424,-44.6990505
885,0.4429429,-44.7195489
886,0.4434434,-44.7399747
887,0.4439439,-44.7603282
888,0.4444444,-44.7806096
889,0.4449449,-44.800819
890,0.4454454,-44.8209568
891,0.4459459,-44.8410231
892,0.4464464,-44.8610181
893,0.4469469,-44.880942
894,0.4474474,-44.9007951
895,0.4479479,-44.9205776
896,0.4484484,-44.9402896
897,0.4489489,-44.9599314
898,0.4494494,-44.9795032
899,0.4499499,-44.9990052
900,0.4504505,-45.0184376
901,0.450951,-45.0378006
902,0.4514515,-45.0570945
903,0.451952,-45.0763193
904,0.4524525,-45.0954755
905,0.452953,-45.114563
906,0.4534535,-45.1335823
907,0.453954,-45.1525333
908,0.4544545,-45.1714165
909,0.454955,-45.1902319
910,0.4554555,-45.2089798
911,0.455956,-45.2276604
912,0.4564565,-45.2462739
913,0.456957,-45.2648205
914,0.4574575,-45.2833004
915,0.457958,-45.3017138
916,0.4584585,-45.3200609
917,0.458959,-45.3383419
918,0.4594595,-45.356557
919,0.45996,-45.3747064
920,0.4604605,-45.3927904
921,0.460961,-45.410809
922,0.4614615,-45.4287626
923,0.461962,-45.4466513
924,0.4624625,-45.4644753
925,0.462963,-45.4822349
926,0.4634635,-45.4999301
927,0.463964,-45.5175613
928,0.4644645,-45.5351286
929,0.464965,-45.5526322
930,0.4654655,-45.5700724
931,0.465966,-45.5874492
932,0.4664665,-45.6047629
933,0.466967,-45.6220138
934,0.4674675,-45.6392019
935,0.467968,-45.6563276
936,0.4684685,-45.6733909
937,0.468969,-45.6903922
938,0.4694695,-45.7073315
939,0.46997,-45.7242091
940,0.4704705,-45.7410251
941,0.470971,-45.7577799
942,0.4714715,-45.7744735
943,0.471972,-45.7911061
944,0.4724725,-45.807678
945,0.472973,-45.8241893
946,0.4734735,-45.8406403
947,0.473974,-45.857031
948,0.4744745,-45.8733618
949,0.474975,-45.8896328
950,0.4754755,-45.9058442
951,0.475976,-45.9219961
952,0.4764765,-45.9380888
953,0.476977,-45.9541225
954,0.4774775,-45.9700974
955,0.477978,-45.9860135
956,0.4784785,-46.0018712
957,0.478979,-46.0176706
958,0.4794795,-46.0334119
959,0.47998,-46.0490953
960,0.4804805,-46.0647209
961,0.480981,-46.080289
962,0.4814815,-46.0957998
963,0.481982,-46.1112533
964,0.4824825,-46.1266499
965,0.482983,-46.1419897
966,0.4834835,-46.1572728
967,0.483984,-46.1724995
968,0.4844845,-46.18767
969,0.484985,-46.2027843
970,0.4854855,-46.2178428
971,0.485986,-46.2328456
972,0.4864865,-46.2477928
973,0.486987,-46.2626847
974,0.4874875,-46.2775214
975,0.487988,-46.2923031
976,0.4884885,-46.30703
977,0.488989,-46.3217022
978,0.4894895,-46.33632
979,0.48999,-46.3508836
980,0.4904905,-46.365393
981,0.490991,-46.3798485
982,0.4914915,-46.3942503
983,0.491992,-46.4085985
984,0.4924925,-46.4228933
985,0.492993,-46.4371349
986,0.4934935,-46.4513234
987,0.493994,-46.4654591
988,0.4944945,-46.4795421
989,0.494995,-46.4935725
990,0.4954955,-46.5075507
991,0.495996,-46.5214766
992,0.4964965,-46.5353505
993,0.496997,-46.5491727
994,0.4974975,-46.5629431
995,0.497998,-46.5766621
996,0.4984985,-46.5903297
997,0.498999,-46.6039462
998,0.4994995,-46.6175118
999,0.5,-46.6310265

